DreamCatalyst: Fast and High-Quality 3D Editing via Controlling Editability and Identity Preservation

Score distillation sampling (SDS) has emerged as an effective framework in text-driven 3D editing tasks, leveraging diffusion models for 3D-consistent editing. However, existing SDS-based 3D editing methods suffer from long training times and produce low-quality results. We identify that the root cause of this performance degradation is \textit{their conflict with the sampling dynamics of diffusion models}. Addressing this conflict allows us to treat SDS as a diffusion reverse process for 3D editing via sampling from data space. In contrast, existing methods naively distill the score function using diffusion models. From these insights, we propose DreamCatalyst, a novel framework that considers these sampling dynamics in the SDS framework. Specifically, we devise the optimization process of our DreamCatalyst to approximate the diffusion reverse process in editing tasks, thereby aligning with diffusion sampling dynamics. As a result, DreamCatalyst successfully reduces training time and improves editing quality. Our method offers two modes: (1) a fast mode that edits Neural Radiance Fields (NeRF) scenes approximately 23 times faster than current state-of-the-art NeRF editing methods, and (2) a high-quality mode that produces superior results about 8 times faster than these methods. Notably, our high-quality mode outperforms current state-of-the-art NeRF editing methods in terms of both speed and quality. DreamCatalyst also surpasses the state-of-the-art 3D Gaussian Splatting (3DGS) editing methods, establishing itself as an effective and model-agnostic 3D editing solution. See more extensive results on our project page: https://dream-catalyst.github.io.

==> assets/new_coefficients_timestep.csv <==
t,phi,psi,psi-one,psi-dec,psi-phi,one-phi
0,0.075,0.2,1,1.0,2.666666666666667,13.333333333333334
1,0.07507503751250312,0.2630161205803413,1,0.9998,3.503376478986616,13.320006664445001
2,0.07515015010005002,0.2813194457703653,1,0.9996,3.7434315885708127,13.30669331556444
3,0.07522533783775327,0.2944006020430879,1,0.9994,3.913582982878108,13.293393273378307
4,0.07530060080080064,0.30493905685559364,1,0.9992,4.049623158549239,13.280106524586552
5,0.07537593906445507,0.313916952458577,1,0.999,4.164683801685602,13.266833055902433
6,0.07545135270405487,0.32181969578316977,1,0.9988,4.265260783931243,13.25357285405247
7,0.07552684179501364,0.3289275880863047,1,0.9986,4.355108465663672,13.24032590577647
8,0.07560240641282051,0.33541909379016727,1,0.9984,4.436619278474283,13.227092197827474
9,0.07567804663304009,0.34141577716984217,1,0.9982,4.511424281672517,13.21387171697178
10,0.0757537625313126,0.3470046609100601,1,0.998,4.580692091255886,13.20066444998891
11,0.07582955418335395,0.3522504631819881,1,0.9978,4.645292550847066,13.187470383671586
12,0.07590542166495583,0.3572027927738267,1,0.9976,4.705893003934669,13.174289504825742
13,0.07598136505198569,0.3619006235524629,1,0.9974,4.763018186167807,13.1611218002705
14,0.07605738442038691,0.36637520544162105,1,0.9972,4.817089204863788,13.147967256838161
15,0.07613347984617892,0.37065202992451884,1,0.997,4.8684498682234025,13.13482586137417
16,0.07620965140545712,0.3747521991567491,1,0.9968,4.91738503254608,13.121697600737134
17,0.07628589917439305,0.3786934052790304,1,0.9966,4.964133730839562,13.108582461798797
18,0.07636222322923453,0.38249064710315683,1,0.9964,5.008898784349747,13.09548043144401
19,0.0764386236463056,0.3861567651466403,1,0.9962,5.0518539806976746,13.082391496570747
20,0.07651510050200667,0.3897028481089311,1,0.996,5.09314952933651,13.069315644090073
21,0.07659165387281464,0.3931385465056264,1,0.9958,5.132916272554425,13.05625286092613
22,0.07666828383528286,0.3964723180389348,1,0.9956,5.171268981196076,13.043203134016135
23,0.07674499046604132,0.3997116219630308,1,0.9954,5.208308966301821,13.030166450310361
24,0.07682177384179661,0.402863074784537,1,0.9952,5.244126172017005,13.017142796772124
25,0.07689863403933216,0.405932576266811,1,0.995,5.278800869976239,13.00413216037777
26,0.07697557113550815,0.40892541235345475,1,0.9948,5.312405043849308,12.991134528116659
27,0.0770525852072617,0.411846339956841,1,0.9946,5.345003530368598,12.978149886991158
28,0.07712967633160688,0.41469965735504205,1,0.9944,5.376654967046747,12.965178224016626
29,0.0772068445856348,0.4174892630626956,1,0.9942,5.407412585028429,12.9522195262214
30,0.07728409004651376,0.4202187053923291,1,0.994,5.437324876820296,12.939273780646776
31,0.0773614127914892,0.4228912244372469,1,0.9938,5.466436162134964,12.926340974347013
32,0.07743881289788387,0.42550978784010657,1,0.9936,5.494787070163548,12.913421094389303
33,0.07751629044309792,0.4280771214310893,1,0.9934,5.522414952832736,12.900514127853759
34,0.07759384550460884,0.4305957356036169,1,0.9932,5.549354240705093,12.887620061833424
35,0.07767147815997175,0.43306794812767935,1,0.993,5.575636750928507,12.874738883434219
36,0.07774918848681928,0.4354959039692706,1,0.9928,5.60129195487487,12.861870579774974
37,0.07782697656286179,0.4378815925805341,1,0.9926,5.626347211713304,12.849015137987378
38,0.07790484246588732,0.4402268630425878,1,0.9924,5.650827973053827,12.836172545215996
39,0.07798278627376183,0.4425334373768437,1,0.9922,5.674757962908783,12.823342788618223
40,0.07806080806442911,0.4448029222873262,1,0.992,5.6981593365033945,12.810525855364311
41,0.07813890791591095,0.4470368195532888,1,0.9918,5.721052820886192,12.79772173263732
42,0.07821708590630724,0.44923653525620444,1,0.9916,5.7434578398167995,12.784930407633126
43,0.07829534211379595,0.4514033879963412,1,0.9914,5.765392625020565,12.772151867560408
44,0.07837367661663329,0.45353861623035807,1,0.9912,5.786874315579873,12.759386099640622
45,0.07845208949315377,0.4556433848416757,1,0.991,5.807919046967361,12.746633091107999
46,0.0785305808217703,0.4577187910390154,1,0.9908,5.828542031006172,12.733892829209529
47,0.07860915068097417,0.45976586966483196,1,0.9906,5.848757627858578,12.72116530120495
48,0.0786877991493353,0.4617855979839083,1,0.9904,5.868579410990034,12.708450494366728
49,0.0787665263055021,0.46377890001272803,1,0.9902,5.888020225925992,12.695748395980067
50,0.07884533222820181,0.46574665044209,1,0.99,5.90709224350886,12.683058993342852
51,0.07892421699624029,0.46768967819850854,1,0.9898,5.9258070082695635,12.670382273765693
52,0.07900318068850236,0.46960876968405657,1,0.9896,5.944175482448652,12.65771822457186
53,0.0790822233839517,0.47150467172927885,1,0.9894,5.962208086134338,12.645066833097308
54,0.07916134516163101,0.47337809428949457,1,0.9892,5.9799147339267025,12.632428086690643
55,0.07924054610066207,0.47522971291110433,1,0.989,5.9973048684874435,12.619801972713118
56,0.07931982628024584,0.47706017099132564,1,0.9888,6.014387491291504,12.607188478538617
57,0.07939918577966251,0.4788700818520205,1,0.9886,6.031171190859736,12.594587591553644
58,0.07947862467827156,0.48066003064588847,1,0.9884,6.047664168719502,12.581999299157314
59,0.07955814305551191,0.48243057611121815,1,0.9882,6.063874263312065,12.569423588761332
60,0.07963774099090197,0.4841822521895804,1,0.988,6.079808972041217,12.556860447789983
61,0.07971741856403963,0.485915569519264,1,0.9878,6.095475471636252,12.544309863680132
62,0.07979717585460253,0.48763101681586973,1,0.9876,6.110880636983649,12.531771823881186
63,0.0798770129423479,0.4893290621502635,1,0.9874,6.126031058565522,12.51924631585511
64,0.07995692990711288,0.4910101541330205,1,0.9872,6.140933058628366,12.506733327076395
65,0.08003692682881444,0.4926747230135506,1,0.987,6.155592706192969,12.494232845032046
66,0.0801170037874495,0.49432318170126294,1,0.9868,6.170015831005149,12.481744857221585
67,0.08019716086309502,0.4959559267153928,1,0.9866,6.1842080365169245,12.46926935115702
68,0.08027739813590808,0.49757333906945905,1,0.9863999999999999,6.198174711979044,12.456806314362847
69,0.08035771568612597,0.4991757850957441,1,0.9862,6.211921043717878,12.444355734376025
70,0.08043811359406623,0.5007636172146681,1,0.986,6.225452025662726,12.431917598745978
71,0.08051859194012681,0.5023371746534744,1,0.9858,6.2387724691833855,12.419491895034561
72,0.08059915080478601,0.5038967841182289,1,0.9856,6.2518870122922845,12.407078610816079
73,0.08067979026860275,0.5054427604227685,1,0.9854,6.264800128260447,12.394677733677238
74,0.08076051041221649,0.5069754070779091,1,0.9852,6.27751613369224,12.382289251217163
75,0.08084131131634736,0.5084950168439231,1,0.985,6.290039196099699,12.369913151047372
76,0.0809221930617963,0.510001872249034,1,0.9848,6.302373341013765,12.357549420791763
77,0.08100315572944503,0.5114962460764377,1,0.9846,6.314522458666465,12.345198048086605
78,0.08108419940025623,0.5129784018221407,1,0.9844,6.32649031027517,12.332859020580525
79,0.08116532415527361,0.5144485941257173,1,0.9842,6.338280533957452,12.32053232593449
80,0.0812465300756219,0.515907069175907,1,0.984,6.349896650302675,12.30821795182181
81,0.08132781724250703,0.5173540650928175,1,0.9838,6.361342067624259,12.295915885928109
82,0.08140918573721617,0.5187898122883525,1,0.9836,6.372620086914688,12.283626115951316
83,0.08149063564111786,0.5202145338063577,1,0.9834,6.383733906523515,12.271348629601663
84,0.08157216703566196,0.5216284456438509,1,0.9832,6.394686626576978,12.259083414601662
85,0.0816537800023799,0.5230317570546057,1,0.983,6.405481253156453,12.246830458686098
86,0.08173547462288465,0.5244246708362486,1,0.9828,6.416120702251576,12.234589749602014
87,0.08181725097887083,0.5258073836019499,1,0.9826,6.426607803502697,12.222361275108698
88,0.0818991091521148,0.5271800860376987,1,0.9824,6.43694530374615,12.210145022977676
89,0.08198104922447476,0.5285429631460832,1,0.9822,6.447135870374919,12.197940980992694
90,0.08206307127789078,0.5298961944774272,1,0.982,6.457182094526243,12.185749136949708
91,0.08214517539438491,0.5312399543490713,1,0.9818,6.467086494106927,12.173569478656876
92,0.08222736165606126,0.5325744120535294,1,0.9816,6.476851516666308,12.161401993934541
93,0.08230963014510614,0.5338997320561998,1,0.9814,6.486479542126137,12.149246670615208
94,0.08239198094378802,0.5352160741832622,1,0.9812,6.4959728853759895,12.13710349654356
95,0.0824744141344577,0.5365235938003448,1,0.981,6.505333798742147,12.124972459576421
96,0.08255692979954841,0.5378224419825082,1,0.9808,6.514564474337441,12.112853547582748
97,0.0826395280215758,0.5391127656760548,1,0.9806,6.523667046298976,12.100746748443635
98,0.08272220888313808,0.5403947078526343,1,0.9804,6.5326435929201505,12.088652050052278
99,0.08280497246691614,0.5416684076560887,1,0.9802,6.541496138683057,12.076569440313982
100,0.08288781885567358,0.5429340005424486,1,0.98,6.550226656196846,12.064498907146127
101,0.08297074813225676,0.5441916184134628,1,0.9798,6.5588370680473105,12.05244043847819
102,0.083053760379595,0.5454413897440251,1,0.9796,6.567329248562615,12.040394022251691
103,0.08313685568070053,0.5466834397038302,1,0.9794,6.575705025499753,12.02835964642022
104,0.08322003411866868,0.5479178902735748,1,0.9792,6.583966181656021,12.016337298949399
105,0.08330329577667789,0.5491448603559999,1,0.979,6.592114456409561,12.004326967816876
106,0.0833866407379898,0.5503644658820466,1,0.9788,6.6001515471927155,11.992328641012321
107,0.08347006908594942,0.551576819912389,1,0.9786,6.608079110901759,11.980342306537407
108,0.08355358090398507,0.5527820327345825,1,0.9784,6.61589876524631,11.968367952405798
109,0.08363717627560859,0.5539802119560582,1,0.9782,6.6236120900415605,11.95640556664314
110,0.08372085528441535,0.5551714625931761,1,0.978,6.631220628446223,11.944455137287044
111,0.08380461801408436,0.5563558871565393,1,0.9778,6.6387258881489934,11.932516652387083
112,0.08388846454837838,0.5575335857327575,1,0.9776,6.646129342506066,11.920590100004764
113,0.08397239497114395,0.5587046560628388,1,0.9774,6.653432431632212,11.90867546821354
114,0.08405640936631147,0.5598691936173754,1,0.9772,6.660636563447623,11.89677274509878
115,0.08414050781789538,0.5610272916686847,1,0.977,6.667743114682782,11.88488191875775
116,0.0842246904099941,0.5621790413600509,1,0.9768,6.67475343184334,11.873002977299636
117,0.08430895722679026,0.5633245317722096,1,0.9766,6.681668832136926,11.861135908845485
118,0.08439330835255067,0.5644638499872066,1,0.9764,6.688490604363734,11.849280701528231
119,0.08447774387162646,0.5655970811497576,1,0.9762,6.695220009772594,11.837437343492669
120,0.08456226386845318,0.5667243085262247,1,0.976,6.7018582828841105,11.825605822895433
121,0.0846468684275508,0.5678456135613223,1,0.9758,6.708406632282458,11.813786127905008
122,0.0847315576335239,0.5689610759326589,1,0.9756,6.714866241377232,11.801978246701696
123,0.08481633157106169,0.5700707736032111,1,0.9754,6.721238269136747,11.790182167477612
124,0.08490119032493813,0.5711747828718285,1,0.9752,6.727523850794076,11.778397878436678
125,0.08498613398001197,0.5722731784218562,1,0.975,6.7337240985270626,11.766625367794607
126,0.08507116262122688,0.5733660333679584,1,0.9748,6.739840102113435,11.754864623778879
127,0.08515627633361147,0.5744534193012281,1,0.9746,6.745872929562202,11.74311563462876
128,0.08524147520227952,0.5755354063326512,1,0.9744,6.751823627722251,11.731378388595251
129,0.08532675931242986,0.5766120631350058,1,0.9742,6.757693222869284,11.71965287394111
130,0.08541212874934663,0.5776834569832576,1,0.974,6.7634827212719095,11.707939078940818
131,0.08549758359839928,0.5787496537935211,1,0.9738,6.76919310973786,11.69623699188058
132,0.08558312394504262,0.5798107181606449,1,0.9736,6.774825356141142,11.684546601058312
133,0.08566874987481707,0.5808667133944827,1,0.9734,6.780380409930933,11.672867894783614
134,0.08575446147334852,0.5819177015549033,1,0.9732,6.785859202623021,11.661200861377788
135,0.08584025882634859,0.5829637434855928,1,0.973,6.791262648274455,11.649545489173793
136,0.08592614201961464,0.5840048988466999,1,0.9728,6.796591643942157,11.637901766516258
137,0.08601211113902986,0.5850412261463731,1,0.9726,6.8018470701261275,11.62626968176146
138,0.0860981662705634,0.5860727827712313,1,0.9724,6.807029791197855,11.614649223277311
139,0.08618430750027038,0.5870996250158169,1,0.9722,6.812140655814575,11.603040379443355
140,0.08627053491429205,0.5881218081110673,1,0.972,6.8171804973198995,11.591443138650742
141,0.0863568485988558,0.5891393862518477,1,0.9718,6.822150134131384,11.57985748930224
142,0.08644324864027537,0.5901524126235813,1,0.9716,6.827050370115536,11.568283419812188
143,0.08652973512495078,0.591160939428012,1,0.9714,6.831881994950788,11.55672091860652
144,0.0866163081393685,0.5921650179081348,1,0.9712,6.83664578447885,11.545169974122736
145,0.08670296777010161,0.5931646983723267,1,0.971,6.84134250104495,11.533630574809886
146,0.08678971410380971,0.5941600302177071,1,0.9708,6.845972893827357,11.52210270912857
147,0.08687654722723916,0.5951510619527596,1,0.9706,6.850537699156588,11.510586365550925
148,0.08696346722722305,0.596137841219242,1,0.9704,6.855037640824731,11.499081532560606
149,0.0870504741906814,0.5971204148134115,1,0.9702,6.859473430385198,11.487588198652778
150,0.08713756820462122,0.5980988287065936,1,0.97,6.863845767443327,11.476106352334106
151,0.08722474935613651,0.5990731280651136,1,0.9698,6.868155339938125,11.46463598212274
152,0.08731201773240843,0.6000433572696218,1,0.9696,6.872402824415521,11.453177076548313
153,0.08739937342070533,0.6010095599338274,1,0.9694,6.876588886293381,11.441729624151918
154,0.08748681650838297,0.6019717789226697,1,0.9692,6.880714180118657,11.430293613486098
155,0.08757434708288438,0.6029300563699405,1,0.969,6.8847793498169025,11.418869033114847
156,0.08766196523174018,0.6038844336953839,1,0.9688,6.888785028934449,11.40745587161358
157,0.08774967104256852,0.6048349516212879,1,0.9686,6.892731840873505,11.396054117569134
158,0.0878374646030752,0.6057816501885871,1,0.9684,6.89662039912043,11.384663759579757
159,0.08792534600105381,0.6067245687724953,1,0.9682,6.900451307467399,11.37328478625509
160,0.08801331532438576,0.6076637460976826,1,0.968,6.904225160227748,11.361917186216152
161,0.08810137266104037,0.6085992202530153,1,0.9678,6.907942542445155,11.350560948095348
162,0.08818951809907498,0.6095310287058704,1,0.9676,6.911604030096903,11.339216060536438
163,0.08827775172663502,0.6104592083160438,1,0.9674,6.915210190291435,11.327882512194538
164,0.08836607363195416,0.6113837953492631,1,0.9672,6.918761581460375,11.31656029173609
165,0.0884544839033543,0.6123048254903187,1,0.967,6.922258753545217,11.305249387838877
166,0.0885429826292457,0.613222333855828,1,0.9668,6.925702248178852,11.293949789191995
167,0.08863156989812711,0.6141363550066444,1,0.9666,6.929092598862134,11.282661484495845
168,0.0887202457985858,0.6150469229599211,1,0.9664,6.932430331135591,11.271384462462118
169,0.08880901041929772,0.6159540712008451,1,0.9662,6.935715962746519,11.260118711813789
170,0.08889786384902741,0.6168578326940473,1,0.966,6.938950003811549,11.248864221285116
171,0.08898680617662838,0.6177582398947061,1,0.9658,6.942132956974862,11.2376209796216
172,0.08907583749104295,0.6186553247593466,1,0.9656,6.945265317562192,11.226388975579997
173,0.08916495788130241,0.6195491187563533,1,0.9654,6.948347573730763,11.21516819792831
174,0.0892541674365272,0.6204396528761987,1,0.9652000000000001,6.951380206615252,11.203958635445753
175,0.08934346624592686,0.6213269576414021,1,0.965,6.954363690469959,11.192760276922765
176,0.08943285439880021,0.6222110631162245,1,0.9648,6.9572984928072685,11.181573111160986
177,0.08952233198453541,0.623091998916109,1,0.9646,6.960185074532525,11.170397126973253
178,0.08961189909261005,0.6239697942168743,1,0.9644,6.9630238900754495,11.159232313183574
179,0.08970155581259127,0.6248444777636696,1,0.9642,6.965815387518185,11.148078658627139
180,0.08979130223413576,0.6257160778796982,1,0.964,6.9685600087201,11.136936152150295
181,0.08988113844698997,0.626584622474717,1,0.9638,6.9712581894394186,11.125804782610528
182,0.08997106454099012,0.6274501390533187,1,0.9636,6.973910359451813,11.114684538876471
183,0.0900610806060623,0.6283126547230036,1,0.9634,6.976516942666018,11.103575409827881
184,0.0901511867322226,0.6291721962020473,1,0.9632000000000001,6.9790783572365696,11.092477384355625
185,0.09024138300957714,0.6300287898271717,1,0.963,6.981595015673774,11.081390451361678
186,0.09033166952832224,0.6308824615610221,1,0.9628,6.984067324950943,11.0703145997591
187,0.09042204637874436,0.6317332369994612,1,0.9626,6.986495686609052,11.059249818472052
188,0.09051251365122039,0.6325811413786797,1,0.9624,6.988880496858796,11.048196096435744
189,0.09060307143621764,0.6334261995821349,1,0.9621999999999999,6.9912221466802205,11.037153422596448
190,0.09069371982429386,0.634268436147317,1,0.962,6.993521021919947,11.026121785911497
191,0.09078445890609746,0.635107875272353,1,0.9618,6.995777503386062,11.015101175349253
192,0.09087528877236753,0.6359445408224487,1,0.9616,6.997991966940748,11.0040915798891
193,0.09096620951393396,0.6367784563361769,1,0.9614,7.000164783590734,10.993092988521443
194,0.09105722122171749,0.6376096450316138,1,0.9612,7.002296319575602,10.98210539024769
195,0.0911483239867298,0.638438129812331,1,0.961,7.004386936454043,10.971128774080245
196,0.09123951790007372,0.6392639332732424,1,0.9608,7.006436991188068,10.960163129042488
197,0.09133080305294312,0.6400870777063165,1,0.9606,7.008446836225314,10.949208444168773
198,0.0914221795366232,0.6409075851061521,1,0.9604,7.010416819579413,10.938264708504414
199,0.09151364744249044,0.641725477175425,1,0.9601999999999999,7.012347284908539,10.927331911105675
200,0.09160520686201273,0.6425407753302073,1,0.96,7.014238571592146,10.916410041039759
201,0.09169685788674954,0.6433535007051645,1,0.9598,7.016091014805982,10.905499087384792
202,0.09178860060835185,0.6441636741586332,1,0.9596,7.017904945595397,10.894599039229822
203,0.09188043511856243,0.6449713162775805,1,0.9594,7.019680690946991,10.883709885674799
204,0.09197236150921578,0.6457764473824537,1,0.9592,7.021418573858689,10.87283161583057
205,0.09206437987223832,0.6465790875319171,1,0.959,7.023118913408231,10.86196421881886
206,0.0921564902996484,0.6473792565274832,1,0.9588,7.024782024820157,10.851107683772277
207,0.09224869288355644,0.6481769739180407,1,0.9586,7.026408219531313,10.840261999834281
208,0.09234098771616507,0.6489722590042791,1,0.9584,7.027997805254914,10.829427156159188
209,0.0924333748897691,0.6497651308430177,1,0.9581999999999999,7.029551086043233,10.818603141912154
210,0.09252585449675574,0.6505556082514359,1,0.958,7.031068362348888,10.807789946269162
211,0.09261842662960457,0.6513437098112131,1,0.9578,7.032549931084853,10.796987558417019
212,0.09271109138088776,0.6521294538725757,1,0.9576,7.033996085683133,10.786195967553331
213,0.09280384884327005,0.6529128585582573,1,0.9574,7.035407116152223,10.775415162886512
214,0.09289669910950892,0.6536939417673713,1,0.9572,7.036783309133307,10.764645133635753
215,0.09298964227245463,0.6544727211792016,1,0.957,7.0381249479553,10.753885869031027
216,0.09308267842505037,0.6552492142569109,1,0.9568,7.0394323126886995,10.743137358313064
217,0.09317580766033229,0.6560234382511687,1,0.9566,7.040705680198331,10.732399590733355
218,0.09326903007142964,0.6567954102037042,1,0.9564,7.041945324194972,10.721672555554129
219,0.09336234575156484,0.657565146950781,1,0.9561999999999999,7.043151515285912,10.710956242048354
220,0.09345575479405356,0.6583326651266015,1,0.956,7.0443245210244685,10.700250639499712
221,0.09354925729230486,0.6590979811666362,1,0.9558,7.04546460595847,10.689555737202605
222,0.09364285333982127,0.6598611113108871,1,0.9556,7.046572031677763,10.67887152446212
223,0.0937365430301988,0.6606220716070799,1,0.9554,7.047647056860732,10.668197990594056
224,0.09383032645712718,0.6613808779137917,1,0.9552,7.048689937319882,10.657535124924868
225,0.09392420371438982,0.6621375459035146,1,0.955,7.049700926046506,10.646882916791695
226,0.09401817489586402,0.6628920910656536,1,0.9548,7.050680273254433,10.636241355542325
227,0.09411224009552095,0.6636445287094667,1,0.9546,7.051628226422922,10.625610430535195
228,0.0942063994074258,0.6643948739669425,1,0.9544,7.05254503033869,10.614990131139384
229,0.09430065292573793,0.6651431417956204,1,0.9541999999999999,7.053430927137088,10.604380446734586
230,0.09439500074471084,0.6658893469813539,1,0.954,7.054286156342503,10.59378136671112
231,0.09448944295869235,0.6666335041410181,1,0.9538,7.055110954907927,10.583192880469904
232,0.0945839796621247,0.6673756277251628,1,0.9536,7.055905557253765,10.57261497742245
233,0.0946786109495446,0.668115732020613,1,0.9534,7.0566701953058875,10.562047646990854
234,0.09477333691558333,0.6688538311530181,1,0.9532,7.057405098532942,10.551490878607785
235,0.09486815765496688,0.6695899390893496,1,0.953,7.058110493982939,10.540944661716473
236,0.09496307326251599,0.6703240696403512,1,0.9528,7.058786606319141,10.530408985770704
237,0.09505808383314626,0.6710562364629387,1,0.9526,7.05943365785525,10.519883840234797
238,0.0951531894618683,0.6717864530625559,1,0.9524,7.06005186858994,10.509369214583606
239,0.09524839024378774,0.6725147327954822,1,0.9522,7.060641456240724,10.498865098302506
240,0.09534368627410535,0.6732410888710967,1,0.952,7.0612026362771765,10.488371480887379
241,0.09543907764811717,0.6739655343540983,1,0.9518,7.0617356219535345,10.477888351844609
242,0.09553456446121461,0.6746880821666839,1,0.9516,7.062240624340687,10.46741570069106
243,0.09563014680888447,0.6754087450906838,1,0.9514,7.062717852357571,10.456953516954085
244,0.09572582478670909,0.6761275357696575,1,0.9512,7.063167512801972,10.446501790171501
245,0.09582159849036649,0.6768444667109487,1,0.951,7.063589810380755,10.436060509891576
246,0.09591746801563038,0.6775595502877031,1,0.9508,7.063984947739554,10.425629665673029
247,0.09601343345837025,0.6782727987408463,1,0.9506,7.064353125491898,10.415209247085018
248,0.09610949491455159,0.6789842241810262,1,0.9504,7.06469454224781,10.404799243707123
249,0.09620565248023585,0.6796938385905185,1,0.9502,7.065009394641883,10.394399645129338
250,0.0963019062515806,0.6804016538250965,1,0.95,7.065297877360856,10.384010440952066
251,0.09639825632483964,0.6811076816158672,1,0.9498,7.06556018317067,10.373631620786098
252,0.09649470279636305,0.6818119335710726,1,0.9496,7.065796502943067,10.363263174252616
253,0.09659124576259728,0.6825144211778591,1,0.9494,7.06600702568169,10.352905090983171
254,0.0966878853200853,0.6832151558040127,1,0.9492,7.066191938547715,10.342557360619683
255,0.09678462156546673,0.6839141486996648,1,0.949,7.066351426885044,10.332219972814414
256,0.0968814545954778,0.6846114109989652,1,0.9488,7.06648567424504,10.321892917229977
257,0.09697838450695152,0.685306953721726,1,0.9486,7.066594862410834,10.311576183539321
258,0.09707541139681783,0.6860007877750355,1,0.9484,7.066679171421187,10.301269761425708
259,0.09717253536210363,0.6866929239548432,1,0.9482,7.06673877959396,10.290973640582713
260,0.09726975649993289,0.6873833729475161,1,0.948,7.066773863549153,10.280687810714218
261,0.09736707490752675,0.6880721453313683,1,0.9478,7.066784598231557,10.27041226153439
262,0.09746449068220363,0.6887592515781629,1,0.9476,7.066771156933012,10.260146982767678
263,0.09756200392137931,0.6894447020545862,1,0.9474,7.06673371131427,10.249891964148805
264,0.09765961472256705,0.6901285070236989,1,0.9472,7.0666724314265075,10.23964719542275
265,0.09775732318337767,0.6908106766463584,1,0.947,7.066587485732441,10.229412666344741
266,0.0978551294015196,0.6914912209826192,1,0.9468,7.066479041127107,10.219188366680255
267,0.09795303347479907,0.692170149993107,1,0.9466,7.066347262958278,10.208974286204986
268,0.09805103550112021,0.69284747354037,1,0.9464,7.066192315046529,10.198770414704853
269,0.098149135578485,0.6935232013902062,1,0.9462,7.066014359704982,10.188576741975986
270,0.09824733380499355,0.6941973432129687,1,0.946,7.065813557758706,10.178393257824709
271,0.09834563027884409,0.6948699085848478,1,0.9458,7.065590068563796,10.16821995206754
272,0.09844402509833312,0.6955409069891318,1,0.9456,7.065344050026139,10.158056814531166
273,0.09854251836185544,0.6962103478174463,1,0.9454,7.065075658619868,10.147903835052457
274,0.09864111016790433,0.6968782403709715,1,0.9452,7.064785049405501,10.137761003478428
275,0.09873980061507161,0.6975445938616406,1,0.945,7.064472376047797,10.127628309666248
276,0.09883858980204774,0.6982094174133169,1,0.9448,7.064137790833306,10.11750574348322
277,0.09893747782762191,0.6988727200629516,1,0.9446,7.063781444687652,10.107393294806778
278,0.09903646479068215,0.6995345107617219,1,0.9444,7.063403487192503,10.097290953524475
279,0.09913555079021544,0.7001947983761505,1,0.9442,7.0630040666023,10.087198709533965
280,0.09923473592530777,0.7008535916892067,1,0.944,7.0625833298606935,10.077116552743007
281,0.0993340202951443,0.7015108994013881,1,0.9438,7.062141422616715,10.067044473069439
282,0.09943340399900939,0.7021667301317867,1,0.9436,7.061678489240719,10.056982460441187
283,0.09953288713628679,0.7028210924191354,1,0.9434,7.0611946728400214,10.04693050479623
284,0.0996324698064596,0.7034739947228386,1,0.9432,7.060690115274341,10.036888596082617
285,0.09973215210911053,0.7041254454239849,1,0.9430000000000001,7.060164957170949,10.026856724258435
286,0.09983193414392187,0.7047754528263455,1,0.9428,7.05961933793962,10.016834879291814
287,0.09993181601067569,0.7054240251573531,1,0.9426,7.059053395787313,10.006823051160906
288,0.10003179780925384,0.7060711705690688,1,0.9424,7.05846726773265,9.996821229853884
289,0.10013187963963813,0.7067168971391304,1,0.9422,7.057861089620154,9.986829405368924
290,0.10023206160191041,0.7073612128716873,1,0.942,7.0572349961342615,9.976847567714202
291,0.10033234379625264,0.7080041256983196,1,0.9418,7.056589120813135,9.96687570690788
292,0.10043272632294703,0.7086456434789434,1,0.9416,7.055923596062242,9.956913812978096
293,0.1005332092823761,0.7092857740027003,1,0.9414,7.055238553167736,9.946961875962954
294,0.10063379277502285,0.7099245249888353,1,0.9412,7.054534122309633,9.937019885910516
295,0.10073447690147075,0.7105619040875573,1,0.9410000000000001,7.053810432574777,9.927087832878792
296,0.10083526176240395,0.7111979188808906,1,0.9408,7.053067611969626,9.917165706935728
297,0.10093614745860732,0.7118325768835083,1,0.9406,7.052305787432814,9.907253498159198
298,0.10103713409096655,0.7124658855435573,1,0.9404,7.051525084847561,9.897351196636992
299,0.10113822176046829,0.7130978522434668,1,0.9402,7.050725629053862,9.887458792466807
300,0.10123941056820024,0.7137284843007459,1,0.94,7.049907543860506,9.877576275756237
301,0.10134070061535116,0.7143577889687698,1,0.9398,7.049070952056931,9.86770363662277
302,0.10144209200321117,0.7149857734375513,1,0.9396,7.04821597542486,9.857840865193758
303,0.10154358483317162,0.7156124448345038,1,0.9394,7.047342734749818,9.847987951606434
304,0.10164517920672538,0.7162378102251894,1,0.9392,7.046451349832432,9.838144886007882
305,0.10174687522546681,0.7168618766140582,1,0.9390000000000001,7.04554193949959,9.828311658555036
306,0.10184867299109193,0.7174846509451744,1,0.9388,7.044614621615427,9.818488259414668
307,0.10195057260539854,0.7181061401029336,1,0.9386,7.043669513092152,9.808674678763378
308,0.10205257417028626,0.7187263509127662,1,0.9384,7.042706729900707,9.798870906787583
309,0.10215467778775665,0.7193452901418338,1,0.9382,7.041726387081298,9.789076933683512
310,0.10225688355991333,0.7199629644997125,1,0.938,7.040728598753736,9.779292749657191
311,0.1023591915889621,0.720579380639067,1,0.9378,7.039713478127651,9.769518344924434
312,0.10246160197721099,0.7211945451563149,1,0.9376,7.038681137512563,9.759753709710836
313,0.10256411482707038,0.7218084645922802,1,0.9374,7.037631688327786,9.74999883425176
314,0.10266673024105316,0.7224211454328386,1,0.9372,7.0365652411122115,9.740253708792332
315,0.10276944832177475,0.7230325941095523,1,0.937,7.035481905533947,9.730518323587424
316,0.1028722691719532,0.7236428170002946,1,0.9368,7.034381790399803,9.72079266890165
317,0.10297519289440941,0.7242518204298678,1,0.9366,7.0332650036646625,9.711076735009355
318,0.10307821959206709,0.7248596106706098,1,0.9364,7.032131652440716,9.701370512194606
319,0.10318134936795295,0.7254661939429934,1,0.9362,7.030981843006558,9.691673990751177
320,0.10328458232519679,0.7260715764162156,1,0.9359999999999999,7.029815680816156,9.681987160982546
321,0.10338791856703154,0.7266757642087791,1,0.9358,7.028633270507704,9.672310013201882
322,0.10349135819679349,0.7272787633890658,1,0.9356,7.027434715912341,9.662642537732038
323,0.10359490131792225,0.7278805799759014,1,0.9354,7.026220120062759,9.652984724905538
324,0.10369854803396096,0.728481219939112,1,0.9352,7.024989585201681,9.643336565064565
325,0.10380229844855636,0.7290806892000725,1,0.935,7.02374321279022,9.633698048560962
326,0.10390615266545884,0.7296789936322485,1,0.9348,7.022481103516146,9.624069165756211
327,0.10401011078852265,0.7302761390617294,1,0.9346,7.021203357302011,9.614449907021427
328,0.10411417292170594,0.7308721312677524,1,0.9344,7.0199100733131665,9.604840262737351
329,0.10421833916907079,0.731466975983224,1,0.9342,7.018601349965705,9.59524022329434
330,0.10432260963478351,0.7320606788952273,1,0.9339999999999999,7.017277284934231,9.58564977909235
331,0.10442698442311457,0.7326532456455295,1,0.9338,7.015937975159599,9.576068920540937
332,0.10453146363843874,0.7332446818310758,1,0.9336,7.014583516856489,9.566497638059245
333,0.10463604738523527,0.7338349930044807,1,0.9334,7.013214005520902,9.556935922075986
334,0.10474073576808789,0.7344241846745112,1,0.9332,7.011829535937569,9.547383763029448
335,0.10484552889168502,0.7350122623065622,1,0.933,7.010430202187227,9.537841151367466
336,0.10495042686081979,0.7355992313231272,1,0.9328,7.009016097653833,9.52830807754743
337,0.10505542978039015,0.7361850971042616,1,0.9326,7.007587315031663,9.518784532036268
338,0.10516053775539903,0.736769864988039,1,0.9324,7.006143946332307,9.50927050531043
339,0.10526575089095445,0.7373535402710023,1,0.9322,7.004686082891596,9.49976598785589
340,0.10537106929226953,0.7379361282086083,1,0.9319999999999999,7.003213815376423,9.49027097016813
341,0.1054764930646627,0.7385176340156663,1,0.9318,7.001727233791473,9.48078544275213
342,0.10558202231355769,0.7390980628667703,1,0.9316,7.000226427485878,9.471309396122363
343,0.1056876571444838,0.739677419896726,1,0.9314,6.998711485159762,9.461842820802783
344,0.10579339766307587,0.7402557102009719,1,0.9312,6.997182494870724,9.452385707326812
345,0.10589924397507443,0.7408329388359938,1,0.931,6.995639544040221,9.442938046237334
346,0.10600519618632578,0.7414091108197356,1,0.9308,6.994082719459881,9.433499828086688
347,0.10611125440278214,0.7419842311320028,1,0.9306,6.992512107297722,9.42407104343666
348,0.10621741873050176,0.7425583047148612,1,0.9304,6.990927793104292,9.414651682858459
349,0.10632368927564896,0.7431313364730312,1,0.9302,6.989329861818749,9.405241736932725
350,0.10643006614449428,0.7437033312742756,1,0.93,6.987718397774838,9.395841196249513
351,0.10653654944341463,0.7442742939497824,1,0.9298,6.986093484706796,9.38645005140828
352,0.1066431392788933,0.7448442292945441,1,0.9296,6.984455205755209,9.37706829301788
353,0.10674983575752013,0.7454131420677292,1,0.9294,6.98280364347275,9.367695911696554
354,0.10685663898599163,0.7459810369930526,1,0.9292,6.981138879829891,9.358332898071922
355,0.10696354907111101,0.7465479187591368,1,0.929,6.9794609962205,9.348979242780965
356,0.10707056611978837,0.7471137920198723,1,0.9288,6.977770073467404,9.339634936470032
357,0.10717769023904077,0.7476786613947708,1,0.9286,6.976066191827857,9.330299969794813
358,0.10728492153599235,0.7482425314693146,1,0.9284,6.974349430998944,9.320974333420342
359,0.1073922601178744,0.7488054067953025,1,0.9282,6.972619870122942,9.311658018020982
360,0.10749970609202551,0.7493672918911891,1,0.928,6.970877587792571,9.302351014280415
361,0.10760725956589168,0.7499281912424214,1,0.9278,6.969122662056217,9.293053312891637
362,0.10771492064702638,0.750488109301771,1,0.9276,6.96735517042308,9.283764904556946
363,0.10782268944309072,0.7510470504896611,1,0.9274,6.965575189868242,9.274485779987934
364,0.10793056606185347,0.7516050191944899,1,0.9272,6.963782796837697,9.265215929905475
365,0.10803855061119129,0.7521620197729506,1,0.927,6.961978067253312,9.255955345039718
366,0.1081466431990887,0.7527180565503457,1,0.9268,6.960161076517708,9.246704016130076
367,0.10825484393363834,0.7532731338208987,1,0.9266,6.958331899519112,9.237461933925223
368,0.10836315292304093,0.7538272558480614,1,0.9264,6.9564906106361315,9.228229089183072
369,0.10847157027560547,0.7543804268648173,1,0.9262,6.95463728374247,9.21900547267078
370,0.10858009609974933,0.7549326510739818,1,0.926,6.952771992211606,9.209791075164729
371,0.10868873050399834,0.7554839326484968,1,0.9258,6.950894808921379,9.20058588745052
372,0.10879747359698691,0.756034275731724,1,0.9256,6.9490058062585565,9.191389900322966
373,0.10890632548745814,0.7565836844377332,1,0.9254,6.947105056123327,9.182203104586078
374,0.10901528628426392,0.757132162851587,1,0.9252,6.945192629933745,9.17302549105306
375,0.10912435609636509,0.7576797150296233,1,0.925,6.943268598630122,9.163857050546296
376,0.10923353503283145,0.7582263449997313,1,0.9248,6.9413330326793625,9.154697773897347
377,0.10934282320284193,0.7587720567616283,1,0.9246,6.9393860020792575,9.145547651946936
378,0.10945222071568474,0.7593168542871296,1,0.9244,6.937427576362714,9.136406675544938
379,0.10956172768075738,0.7598607415204162,1,0.9242,6.935457824601944,9.127274835550377
380,0.10967134420756683,0.7604037223783005,1,0.9239999999999999,6.933476815412608,9.118152122831413
381,0.10978107040572964,0.7609458007504866,1,0.9238,6.931484616957895,9.10903852826533
382,0.109890906384972,0.7614869804998292,1,0.9236,6.92948129695257,9.099934042738534
383,0.11000085225512989,0.7620272654625884,1,0.9234,6.927466922666968,9.090838657146541
384,0.11011090812614921,0.7625666594486817,1,0.9232,6.9254415609309365,9.081752362393962
385,0.11022107410808582,0.7631051662419328,1,0.923,6.923405278137744,9.072675149394502
386,0.11033135031110573,0.7636427896003184,1,0.9228,6.9213581402479365,9.063607009070948
387,0.11044173684548515,0.7641795332562096,1,0.9226,6.919300212793142,9.054547932355158
388,0.11055223382161061,0.7647154009166142,1,0.9224,6.917231560879854,9.045497910188056
389,0.11066284134997911,0.7652503962634114,1,0.9222,6.915152249193137,9.036456933519617
390,0.1107735595411982,0.7657845229535887,1,0.9219999999999999,6.91306234200033,9.02742499330886
391,0.11088438850598603,0.7663177846194718,1,0.9218,6.910961903154677,9.018402080523856
392,0.11099532835517163,0.7668501848689544,1,0.9216,6.908850996098922,9.009388186141681
393,0.11110637919969482,0.7673817272857242,1,0.9214,6.906729683868881,9.000383301148442
394,0.11121754115060647,0.7679124154294856,1,0.9212,6.904598029096943,8.991387416539256
395,0.11132881431906856,0.7684422528361823,1,0.921,6.902456094015567,8.982400523318235
396,0.11144019881635422,0.7689712430182143,1,0.9208,6.900303940460713,8.973422612498485
397,0.11155169475384799,0.7694993894646538,1,0.9206,6.898141629875236,8.964453675102098
398,0.11166330224304581,0.7700266956414594,1,0.9204,6.895969223312266,8.955493702160132
399,0.11177502139555519,0.770553164991685,1,0.9202,6.89378678143851,8.946542684712613
400,0.11188685232309527,0.7710788009356906,1,0.9199999999999999,6.8915943645375695,8.937600613808524
401,0.111998795137497,0.7716036068713461,1,0.9198,6.8893920325131655,8.928667480505794
402,0.11211084995070321,0.7721275861742358,1,0.9196,6.887179844892369,8.919743275871289
403,0.1122230168747687,0.7726507421978595,1,0.9194,6.884957860828779,8.910827990980804
404,0.1123352960218604,0.7731730782738315,1,0.9192,6.882726139105667,8.901921616919052
405,0.11244768750425753,0.773694597712077,1,0.919,6.880484738139085,8.893024144779657
406,0.11256019143435149,0.7742153038010262,1,0.9188,6.878233715980947,8.88413556566515
407,0.11267280792464628,0.7747351998078071,1,0.9186,6.875973130322068,8.875255870686951
408,0.11278553708775838,0.7752542889784348,1,0.9184,6.873703038495174,8.86638505096536
409,0.11289837903641697,0.775772574538,1,0.9182,6.871423497477882,8.857523097629558
410,0.113011333883464,0.7762900596908542,1,0.918,6.86913456389565,8.848670001817593
411,0.11312440174185436,0.7768067476207929,1,0.9178,6.866836294024669,8.839825754676365
412,0.11323758272465585,0.7773226414912384,1,0.9176,6.864528743794772,8.830990347361631
413,0.11335087694504953,0.7778377444454176,1,0.9174,6.862211968792261,8.822163771037978
414,0.11346428451632957,0.7783520596065412,1,0.9172,6.859886024262747,8.813346016878834
415,0.11357780555190361,0.7788655900779775,1,0.917,6.857550965113918,8.80453707606644
416,0.11369144016529267,0.7793783389434277,1,0.9168000000000001,6.855206845918323,8.795736939791853
417,0.11380518847013135,0.7798903092670955,1,0.9166,6.85285372091608,8.786945599254942
418,0.11391905058016799,0.7804015040938583,1,0.9164,6.850491644017593,8.778163045664362
419,0.1140330266092647,0.7809119264494349,1,0.9162,6.848120668806216,8.769389270237559
420,0.11414711667139751,0.7814215793405503,1,0.916,6.8457408485409035,8.760624264200759
421,0.11426132088065653,0.7819304657551014,1,0.9158,6.84335223615882,8.75186801878895
422,0.11437563935124595,0.7824385886623182,1,0.9156,6.840954884277941,8.74312052524589
423,0.11449007219748425,0.7829459510129242,1,0.9154,6.838548845199595,8.734381774824085
424,0.11460461953380428,0.7834525557392966,1,0.9152,6.836134170911025,8.725651758784782
425,0.1147192814747534,0.7839584057556215,1,0.915,6.833710913087871,8.716930468397964
426,0.11483405813499355,0.7844635039580512,1,0.9148000000000001,6.831279123096674,8.708217894942342
427,0.11494894962930141,0.7849678532248556,1,0.9146,6.828838851997313,8.69951402970534
428,0.11506395607256846,0.7854714564165766,1,0.9144,6.826390150545458,8.690818863983093
429,0.1151790775798012,0.7859743163761761,1,0.9142,6.8239330691949505,8.682132389080433
430,0.1152943142661211,0.7864764359291867,1,0.914,6.821467658100209,8.673454596310886
431,0.11540966624676488,0.7869778178838578,1,0.9138,6.8189939671185735,8.664785476996661
432,0.11552513363708453,0.7874784650313009,1,0.9136,6.816512045812633,8.656125022468633
433,0.11564071655254743,0.7879783801456346,1,0.9134,6.814021943452549,8.647473224066347
434,0.11575641510873652,0.7884775659841263,1,0.9132,6.811523709018329,8.638830073138008
435,0.11587222942135036,0.7889760252873328,1,0.913,6.8090173912020875,8.630195561040463
436,0.1159881596062033,0.7894737607792408,1,0.9128000000000001,6.806503038410293,8.621569679139196
437,0.1161042057792255,0.7899707751674041,1,0.9126,6.803980698765982,8.612952418808327
438,0.11622036805646316,0.7904670711430797,1,0.9124,6.8014504201109425,8.604343771430594
439,0.11633664655407855,0.7909626513813643,1,0.9122,6.798912250007903,8.595743728397352
440,0.11645304138835019,0.7914575185413264,1,0.912,6.796366235742665,8.587152281108553
441,0.11656955267567293,0.7919516752661389,1,0.9117999999999999,6.79381242432624,8.57856942097275
442,0.11668618053255805,0.7924451241832104,1,0.9116,6.791250862496956,8.569995139407084
443,0.11680292507563345,0.7929378679043146,1,0.9114,6.788681596722541,8.56142942783727
444,0.11691978642164363,0.7934299090257178,1,0.9112,6.786104673202189,8.552872277697599
445,0.11703676468745,0.7939212501283062,1,0.911,6.783520137868604,8.544323680430917
446,0.11715385999003079,0.7944118937777109,1,0.9108,6.780928036390021,8.535783627488629
447,0.11727107244648136,0.7949018425244325,1,0.9106,6.778328414172211,8.527252110330679
448,0.11738840217401411,0.7953910989039643,1,0.9104,6.77572131636048,8.51872912042555
449,0.11750584928995886,0.7958796654369125,1,0.9102,6.7731067878416,8.51021464925025
450,0.11762341391176266,0.7963675446291179,1,0.91,6.770484873245793,8.50170868829031
451,0.11774109615699017,0.7968547389717742,1,0.9097999999999999,6.7678556169486255,8.493211229039767
452,0.11785889614332368,0.7973412509415467,1,0.9096,6.765219063072936,8.48472226300116
453,0.11797681398856313,0.7978270830006879,1,0.9094,6.762575255490716,8.476241781685523
454,0.1180948498106264,0.7983122375971539,1,0.9092,6.759924237824977,8.467769776612377
455,0.11821300372754934,0.7987967171647179,1,0.909,6.757266053451611,8.45930623930971
456,0.11833127585748585,0.7992805241230843,1,0.9088,6.754600745501219,8.450851161313986
457,0.11844966631870806,0.7997636608779997,1,0.9086,6.751928356860928,8.442404534170132
458,0.11856817522960648,0.8002461298213643,1,0.9084,6.749248930176188,8.433966349431511
459,0.11868680270869,0.800727933331342,1,0.9082,6.746562507852563,8.425536598659946
460,0.11880554887458614,0.8012090737724675,1,0.908,6.743869132057478,8.41711527342568
461,0.11892441384604104,0.801689553495756,1,0.9077999999999999,6.7411688447219875,8.408702365307388
462,0.11904339774191969,0.8021693748388079,1,0.9076,6.73846168754249,8.400297865892163
463,0.119162500681206,0.8026485401259151,1,0.9074,6.735747701982447,8.391901766775506
464,0.11928172278300293,0.803127051668165,1,0.9072,6.733026929274086,8.383514059561312
465,0.11940106416653258,0.8036049117635435,1,0.907,6.730299410420073,8.375134735861877
466,0.11952052495113635,0.8040821226970383,1,0.9068,6.727565186195188,8.366763787297877
467,0.11964010525627504,0.804558686740739,1,0.9066,6.724824297147971,8.35840120549836
468,0.11975980520152894,0.805034606153938,1,0.9064,6.722076783602352,8.350046982100746
469,0.11987962490659802,0.8055098831832292,1,0.9062,6.71932268565928,8.34170110875081
470,0.11999956449130202,0.8059845200626075,1,0.906,6.716562043198315,8.333363577102677
471,0.12011962407558048,0.8064585190135638,1,0.9057999999999999,6.713794895879228,8.325034378818817
472,0.12023980377949305,0.8069318822451843,1,0.9056,6.711021283143569,8.316713505570029
473,0.12036010372321941,0.8074046119542437,1,0.9054,6.708241244216229,8.30840094903544
474,0.12048052402705953,0.8078767103253004,1,0.9052,6.705454818106983,8.30009670090249
475,0.1206010648114337,0.8083481795307896,1,0.905,6.702662043612017,8.291800752866935
476,0.12072172619688273,0.8088190217311173,1,0.9048,6.699862959315459,8.283513096632824
477,0.12084250830406804,0.8092892390747504,1,0.9046,6.697057603590859,8.275233723912498
478,0.12096341125377172,0.8097588336983084,1,0.9044,6.694246014602697,8.266962626426587
479,0.12108443516689672,0.8102278077266531,1,0.9042,6.6914282303078485,8.258699795903992
480,0.121205580164467,0.8106961632729779,1,0.904,6.688604288457043,8.250445224081878
481,0.12132684636762753,0.8111639024388961,1,0.9037999999999999,6.685774226596325,8.242198902705677
482,0.12144823389764453,0.811631027314528,1,0.9036,6.682938082068474,8.233960823529067
483,0.12156974287590556,0.812097539978587,1,0.9034,6.680095892014428,8.225730978313965
484,0.12169137342391959,0.8125634424984671,1,0.9032,6.6772476933747065,8.21750935883053
485,0.12181312566331719,0.8130287369303253,1,0.903,6.674393522890783,8.209295956857137
486,0.1219349997158506,0.8134934253191677,1,0.9028,6.67153341710649,8.201090764180384
487,0.1220569957033939,0.813957509698932,1,0.9026,6.668667412369377,8.192893772595077
488,0.12217911374794307,0.81442099209257,1,0.9024,6.665795544832073,8.184704973904227
489,0.12230135397161615,0.8148838745121292,1,0.9022,6.6629178504536295,8.176524359919034
490,0.12242371649665341,0.8153461589588342,1,0.902,6.660034365000858,8.168351922458882
491,0.12254620144541738,0.815807847423166,1,0.9017999999999999,6.657145124049647,8.160187653351331
492,0.12266880894039298,0.8162689418849431,1,0.9016,6.6542501629862825,8.152031544432116
493,0.12279153910418776,0.8167294443133979,1,0.9014,6.651349517008731,8.143883587545124
494,0.12291439205953188,0.8171893566672563,1,0.9012,6.648443221127938,8.135743774542398
495,0.12303736792927829,0.8176486808948147,1,0.901,6.645531310169103,8.127612097284125
496,0.12316046683640289,0.8181074189340156,1,0.9008,6.6426138187729356,8.119488547638626
497,0.12328368890400458,0.8185655727125247,1,0.9006,6.639690781396918,8.111373117482351
498,0.12340703425530547,0.8190231441478044,1,0.9004,6.636762232316537,8.10326579869987
499,0.12353050301365087,0.8194801351471896,1,0.9002,6.633828205626525,8.095166583183863
500,0.1236540953025096,0.8199365476079605,1,0.9,6.630888735242071,8.087075462835113
501,0.12377781124547393,0.820392383417416,1,0.8997999999999999,6.62794385490004,8.0789924295625
502,0.12390165096625982,0.8208476444529456,1,0.8996,6.624993598160157,8.07091747528299
503,0.124025614588707,0.8213023325821016,1,0.8994,6.622037998406212,8.062850591921627
504,0.12414970223677911,0.8217564496626697,1,0.8992,6.6190770888472255,8.05479177141153
505,0.12427391403456381,0.8222099975427393,1,0.899,6.616110902518619,8.046741005693875
506,0.12439825010627288,0.8226629780607737,1,0.8988,6.6131394722833825,8.038698286717896
507,0.12452271057624242,0.8231153930456783,1,0.8986,6.610162830833203,8.030663606440873
508,0.12464729556893293,0.8235672443168702,1,0.8984,6.607181010689621,8.022636956828125
509,0.12477200520892939,0.8240185336843449,1,0.8982,6.604194044205145,8.014618329853004
510,0.12489683962094147,0.8244692629487436,1,0.898,6.601201963564374,8.006607717496879
511,0.12502179892980356,0.824919433901421,1,0.8977999999999999,6.598204800785114,7.998605111749141
512,0.12514688326047502,0.8253690483245093,1,0.8976,6.595202587719454,7.990610504607179
513,0.12527209273804016,0.8258181079909857,1,0.8974,6.592195356054888,7.982623888076388
514,0.12539742748770846,0.826266614664735,1,0.8972,6.589183137315366,7.974645254170151
515,0.1255228876348147,0.826714570100616,1,0.897,6.586165962862382,7.966674594909834
516,0.12564847330481904,0.8271619760445235,1,0.8968,6.583143863896029,7.958711902324774
517,0.12577418462330717,0.827608834233452,1,0.8966,6.580116871456053,7.95075716845228
518,0.12590002171599038,0.8280551463955579,1,0.8964,6.577085016422899,7.9428103853376175
519,0.12602598470870582,0.8285009142502222,1,0.8962,6.574048329518743,7.934871545034001
520,0.12615207372741646,0.8289461395081106,1,0.896,6.571006841308521,7.926940639602592
521,0.12627828889821135,0.8293908238712355,1,0.8957999999999999,6.567960582200946,7.919017661112482
522,0.12640463034730565,0.829834969033016,1,0.8956,6.564909582449518,7.911102601640694
523,0.12653109820104086,0.8302785766783369,1,0.8954,6.561853872153518,7.903195453272166
524,0.12665769258588477,0.8307216484836089,1,0.8952,6.558793481259011,7.895296208099751
525,0.12678441362843185,0.8311641861168273,1,0.895,6.555728439559828,7.887404858224201
526,0.1269112614554031,0.8316061912376289,1,0.8948,6.55265877669853,7.879521395754168
527,0.12703823619364643,0.8320476654973514,1,0.8946,6.549584522167387,7.871645812806184
528,0.1271653379701365,0.8324886105390894,1,0.8944,6.546505705309343,7.863778101504673
529,0.12729256691197513,0.8329290279977517,1,0.8942,6.5434223553189526,7.855918253981917
530,0.12741992314639128,0.8333689195001168,1,0.894,6.540334501243333,7.848066262378071
531,0.12754740680074123,0.8338082866648895,1,0.8937999999999999,6.537242171983099,7.8402221188411385
532,0.12767501800250858,0.8342471311027548,1,0.8936,6.534145396293294,7.83238581552698
533,0.1278027568793046,0.8346854544164344,1,0.8934,6.531044202784306,7.824557344599289
534,0.1279306235588681,0.8351232582007393,1,0.8932,6.5279386199227885,7.816736698229596
535,0.12805861816906586,0.8355605440426241,1,0.893,6.524828676032552,7.808923868597251
536,0.12818674083789244,0.8359973135212413,1,0.8928,6.521714399295481,7.801118847889427
537,0.12831499169347058,0.836433568207992,1,0.8926,6.518595817752406,7.793321628301098
538,0.12844337086405105,0.8368693096665802,1,0.8924,6.515472959304002,7.78553220203505
539,0.12857187847801313,0.8373045394530645,1,0.8922,6.51234585171166,7.777750561301851
540,0.1287005146638644,0.8377392591159085,1,0.892,6.509214522598354,7.769976698319861
541,0.12882927955024104,0.8381734701960328,1,0.8917999999999999,6.506078999449505,7.762210605315219
542,0.12895817326590794,0.8386071742268653,1,0.8916,6.502939309613839,7.754452274521829
543,0.1290871959397589,0.8390403727343914,1,0.8914,6.499795480304229,7.746701698181359
544,0.12921634770081655,0.8394730672372039,1,0.8912,6.496647538598547,7.738958868543231
545,0.12934562867823265,0.8399052592465523,1,0.891,6.493495511440492,7.731223777864619
546,0.12947503900128823,0.8403369502663913,1,0.8908,6.490339425640414,7.723496418410427
547,0.12960457879939358,0.8407681417934298,1,0.8906,6.487179307876149,7.715776782453299
548,0.12973424820208854,0.8411988353171789,1,0.8904,6.484015184693819,7.708064862273595
549,0.1298640473390425,0.8416290323199993,1,0.8902,6.480847082508654,7.700360650159397
550,0.12999397634005463,0.8420587342771486,1,0.89,6.47767502760578,7.6926641384064895
551,0.13012403533505396,0.842487942656829,1,0.8897999999999999,6.474499046141034,7.684975319318362
552,0.13025422445409943,0.8429166589202324,1,0.8896,6.471319164141733,7.677294185206194
553,0.13038454382738024,0.8433448845215874,1,0.8894,6.468135407507468,7.669620728388851
554,0.1305149935852157,0.8437726209082055,1,0.8892,6.464947802010888,7.661954941192876
555,0.13064557385805564,0.8441998695205248,1,0.889,6.461756373298453,7.654296815952481
556,0.13077628477648034,0.8446266317921565,1,0.8888,6.458561146891211,7.646646345009539
557,0.1309071264712007,0.8450529091499288,1,0.8886,6.455362148185559,7.63900352071358
558,0.13103809907305847,0.845478703013931,1,0.8884,6.452159402453985,7.631368335421776
559,0.1311692027130262,0.8459040147975576,1,0.8882,6.448952934845828,7.623740781498945
560,0.13130043752220757,0.846328845907552,1,0.888,6.4457427703880095,7.6161208513175325
561,0.13143180363183743,0.8467531977440488,1,0.8877999999999999,6.442528933985771,7.608508537257603
562,0.13156330117328185,0.8471770717006175,1,0.8876,6.43931145042341,7.600903831706847
563,0.1316949302780384,0.8476004691643044,1,0.8874,6.436090344364996,7.593306727060556
564,0.13182669107773623,0.848023391515675,1,0.8872,6.432865640355095,7.585717215721624
565,0.1319585837041361,0.8484458401288546,1,0.887,6.429637362819475,7.578135290100541
566,0.1320906082891307,0.8488678163715717,1,0.8868,6.4264055360658245,7.570560942615379
567,0.13222276496474458,0.8492893216051971,1,0.8866,6.4231701842844435,7.562994165691789
568,0.13235505386313445,0.8497103571847855,1,0.8864,6.419931331548948,7.555434951762996
569,0.1324874751165892,0.8501309244591158,1,0.8862,6.416689001816957,7.547883293269785
570,0.13262002885753013,0.8505510247707313,1,0.886,6.413443218930783,7.540339182660495
571,0.13275271521851095,0.8509706594559787,1,0.8858,6.410194006618103,7.532802612391017
572,0.13288553433221806,0.8513898298450486,1,0.8855999999999999,6.4069413884926485,7.525273574924778
573,0.13301848633147056,0.8518085372620134,1,0.8854,6.403685388054862,7.517752062732743
574,0.13315157134922048,0.8522267830248671,1,0.8852,6.400426028692573,7.510238068293397
575,0.13328478951855285,0.8526445684455626,1,0.885,6.397163333681649,7.502731584092744
576,0.13341814097268587,0.8530618948300512,1,0.8848,6.393897326186662,7.4952326026242995
577,0.13355162584497096,0.8534787634783194,1,0.8846,6.390628029261526,7.487741116389083
578,0.13368524426889303,0.8538951756844266,1,0.8844,6.387355465850153,7.480257117895607
579,0.1338189963780705,0.8543111327365427,1,0.8842,6.384079658787087,7.472780599659873
580,0.1339528823062555,0.854726635916985,1,0.884,6.380800630798147,7.465311554205361
581,0.13408690218733396,0.8551416865022539,1,0.8838,6.377518404501045,7.457849974063025
582,0.13422105615532579,0.8555562857630707,1,0.8835999999999999,6.374233002406031,7.450395851771286
583,0.13435534434438498,0.8559704349644126,1,0.8834,6.370944446916492,7.442949179876017
584,0.13448976688879968,0.856384135365549,1,0.8832,6.3676527603295945,7.43550995093055
585,0.1346243239229925,0.8567973882200763,1,0.883,6.364357964836872,7.428078157495652
586,0.13475901558152045,0.8572101947759541,1,0.8828,6.36106008252485,7.4206537921395315
587,0.1348938419990752,0.8576225562755393,1,0.8826,6.3577591353756455,7.4132368474378225
588,0.13502880331048323,0.8580344739556212,1,0.8824,6.354455145267558,7.405827315973577
589,0.13516389965070577,0.8584459490474552,1,0.8822,6.3511481339756735,7.398425190337266
590,0.13529913115483927,0.8588569827767982,1,0.882,6.347838123172451,7.391030463126761
591,0.13543449795811516,0.8592675763639412,1,0.8818,6.34452513442831,7.383643126947336
592,0.13557000019590032,0.8596777310237436,1,0.8815999999999999,6.341209189212205,7.376263174411652
593,0.13570563800369698,0.8600874479656655,1,0.8814,6.33789030889221,7.368890598139758
594,0.13584141151714293,0.8604967283938023,1,0.8812,6.334568514736091,7.361525390759075
595,0.13597732087201173,0.8609055735069164,1,0.881,6.331243827911872,7.3541675449043975
596,0.13611336620421274,0.8613139844984701,1,0.8808,6.327916269488398,7.346817053217877
597,0.13624954764979127,0.8617219625566575,1,0.8806,6.324585860435901,7.339473908349023
598,0.13638586534492883,0.8621295088644367,1,0.8804,6.321252621626548,7.332138102954688
599,0.13652231942594312,0.8625366245995625,1,0.8802,6.317916573835004,7.324809629699066
600,0.13665891002928815,0.8629433109346163,1,0.88,6.314577737738974,7.317488481253687
601,0.13679563729155464,0.8633495690370387,1,0.8798,6.311236133919743,7.310174650297397
602,0.13693250134946983,0.8637554000691601,1,0.8795999999999999,6.307891782862727,7.302868129516366
603,0.13706950233989776,0.864160805188231,1,0.8794,6.304544704958003,7.295568911604074
604,0.13720664039983946,0.8645657855464541,1,0.8792,6.301194920500843,7.288276989261302
605,0.13734391566643298,0.8649703422910124,1,0.879,6.297842449692238,7.280992355196126
606,0.13748132827695364,0.8653744765641016,1,0.8788,6.294487312639433,7.273715002123911
607,0.137618878368814,0.8657781895029582,1,0.8786,6.291129529356441,7.266444922767306
608,0.1377565660795642,0.8661814822398903,1,0.8784,6.287769119764563,7.259182109856229
609,0.137894391546892,0.8665843559023065,1,0.8782,6.284406103692898,7.251926556127866
610,0.1380323549086228,0.8669868116127453,1,0.878,6.281040500878864,7.244678254326664
611,0.13817045630272,0.8673888504889038,1,0.8778,6.27767233096869,7.23743719720432
612,0.13830869586728506,0.8677904736436668,1,0.8775999999999999,6.274301613517927,7.230203377519777
613,0.13844707374055748,0.8681916821851352,1,0.8774,6.270928367991949,7.2229767880392135
614,0.1385855900609152,0.8685924772166544,1,0.8772,6.267552613766448,7.215757421536039
615,0.13872424496687452,0.8689928598368424,1,0.877,6.264174370127919,7.208545270790888
616,0.13886303859709037,0.8693928311396173,1,0.8768,6.260793656274161,7.201340328591608
617,0.1390019710903564,0.8697923922142261,1,0.8766,6.2574104913147535,7.194142587733258
618,0.13914104258560508,0.8701915441452706,1,0.8764,6.254024894271539,7.186952041018094
619,0.13928025322190796,0.8705902880127359,1,0.8762,6.250636884079108,7.17976868125557
620,0.13941960313847565,0.8709886248920171,1,0.876,6.247246479585267,7.172592501262327
621,0.13955909247465811,0.8713865558539466,1,0.8758,6.2438536995515195,7.165423493862181
622,0.13969872136994466,0.8717840819648199,1,0.8755999999999999,6.240458562653524,7.158261651886129
623,0.13983848996396422,0.8721812042864223,1,0.8754,6.237061087481563,7.151106968172323
624,0.13997839839648543,0.872577923876056,1,0.8752,6.2336612925410115,7.143959435566081
625,0.14011844680741667,0.8729742417865654,1,0.875,6.230259196252792,7.136819046919871
626,0.1402586353368064,0.8733701590663627,1,0.8748,6.226854816953823,7.129685795093302
627,0.14039896412484318,0.873765676759455,1,0.8746,6.223448172897487,7.122559672953121
628,0.14053943331185575,0.8741607959054682,1,0.8744,6.220039282254064,7.115440673373208
629,0.14068004303831336,0.8745555175396735,1,0.8742,6.216628163111193,7.1083287892345615
630,0.14082079344482573,0.8749498426930118,1,0.874,6.213214833474301,7.101224013425296
631,0.1409616846721433,0.8753437723921187,1,0.8738,6.2097993112670515,7.094126338840636
632,0.14110271686115725,0.8757373076593498,1,0.8735999999999999,6.206381614331784,7.087035758382906
633,0.14124389015289984,0.876130449512805,1,0.8734,6.202961760429942,7.079952264961524
634,0.14138520468854435,0.8765231989663529,1,0.8732,6.19953976724251,7.072875851492999
635,0.14152666060940533,0.8769155570296545,1,0.873,6.196115652370434,7.065806510900913
636,0.14166825805693872,0.8773075247081887,1,0.8728,6.192689433335059,7.058744236115928
637,0.14180999717274195,0.8776991030032741,1,0.8726,6.189261127578538,7.051689020075767
638,0.1419518780985542,0.8780902929120948,1,0.8724,6.185830752464263,7.044640855725214
639,0.14209390097625638,0.8784810954277225,1,0.8722,6.182398325277275,7.037599736016102
640,0.14223606594787136,0.8788715115391403,1,0.872,6.178963863224685,7.030565653907313
641,0.14237837315556415,0.8792615422312664,1,0.8718,6.175527383436076,7.0235386023647655
642,0.14252082274164193,0.879651188484976,1,0.8715999999999999,6.17208890296392,7.016518574361405
643,0.14266341484855435,0.8800404512771252,1,0.8714,6.168648438783974,7.009505562877203
644,0.1428061496188935,0.8804293315805731,1,0.8712,6.165206007795694,7.002499560899149
645,0.1429490271953942,0.8808178303642047,1,0.871,6.1617616268226305,6.995500561421238
646,0.14309204772093398,0.8812059485929531,1,0.8708,6.158315312612827,6.988508557444473
647,0.14323521133853342,0.8815936872278214,1,0.8706,6.154867081839208,6.981523541976847
648,0.1433785181913561,0.8819810472259058,1,0.8704,6.1514169510999865,6.974545508033345
649,0.14352196842270898,0.8823680295404157,1,0.8702,6.147964936919035,6.967574448635931
650,0.1436655621760422,0.8827546351206974,1,0.87,6.144511055746291,6.960610356813548
651,0.1438092995949496,0.8831408649122543,1,0.8698,6.141055323958126,6.9536532256021
652,0.14395318082316855,0.8835267198567689,1,0.8695999999999999,6.137597757857739,6.9467030480444585
653,0.1440972060045803,0.8839122008921239,1,0.8694,6.134138373675528,6.939759817190444
654,0.1442413752832101,0.8842973089524235,1,0.8692,6.130677187569474,6.932823526096825
655,0.1443856888032272,0.8846820449680144,1,0.869,6.127214215625508,6.925894167827309
656,0.14453014670894512,0.8850664098655061,1,0.8688,6.123749473857888,6.918971735452538
657,0.1446747491448218,0.8854504045677924,1,0.8686,6.12028297820957,6.912056222050079
658,0.14481949625545967,0.8858340299940715,1,0.8684,6.1168147445525705,6.90514762070442
659,0.1449643881856059,0.8862172870598657,1,0.8682,6.1133447886883285,6.898245924506955
660,0.14510942508015237,0.886600176677043,1,0.868,6.10987312634808,6.89135112655599
661,0.145254607084136,0.886982699753837,1,0.8678,6.1063997731932105,6.884463219956726
662,0.14539993434273885,0.8873648571948651,1,0.8675999999999999,6.1029247448156045,6.877582197821255
663,0.14554540700128815,0.887746649901151,1,0.8674,6.0994480567380185,6.8707080532685545
664,0.14569102520525656,0.888128078770142,1,0.8672,6.095969724414418,6.863840779424481
665,0.14583678910026232,0.8885091446957301,1,0.867,6.092489763230339,6.85698036942176
666,0.14598269883206935,0.8888898485682708,1,0.8668,6.089008188503227,6.850126816399978
667,0.14612875454658736,0.8892701912746024,1,0.8666,6.085525015482793,6.8432801135055845
668,0.14627495638987212,0.8896501736980651,1,0.8664,6.082040259351349,6.836440253891873
669,0.14642130450812543,0.8900297967185207,1,0.8662,6.078553935224159,6.829607230718986
670,0.14656779904769546,0.8904090612123698,1,0.866,6.075066058149763,6.8227810371538995
671,0.14671444015507676,0.890787968052573,1,0.8658,6.071576643110334,6.815961666370418
672,0.14686122797691042,0.8911665181086668,1,0.8655999999999999,6.068085705021997,6.809149111549172
673,0.14700816265998431,0.8915447122467846,1,0.8654,6.064593258735172,6.802343365877604
674,0.14715524435123312,0.8919225513296729,1,0.8652,6.061099319034897,6.795544422549969
675,0.14730247319773854,0.8923000362167117,1,0.865,6.0576039006411655,6.788752274767322
676,0.14744984934672944,0.8926771677639305,1,0.8648,6.054107018209244,6.781966915737516
677,0.14759737294558195,0.8930539468240277,1,0.8646,6.050608686330007,6.775188338675191
678,0.14774504414181971,0.893430374246388,1,0.8644,6.047108919530247,6.7684165368017695
679,0.14789286308311395,0.8938064508771,1,0.8642,6.043607732273003,6.7616515033454485
680,0.14804082991728357,0.894182177558974,1,0.864,6.04010513895788,6.754893231541195
681,0.14818894479229547,0.8945575551315599,1,0.8638,6.036601153921362,6.7481417146307345
682,0.14833720785626447,0.8949325844311633,1,0.8635999999999999,6.033095791437125,6.741396945862553
683,0.14848561925745374,0.8953072662908648,1,0.8634,6.029589065716354,6.734658918491877
684,0.1486341791442746,0.8956816015405351,1,0.8632,6.026080990908052,6.727927625780683
685,0.148782887665287,0.8960555910068531,1,0.863,6.02257158109934,6.721203060997674
686,0.14893174496919948,0.8964292355133232,1,0.8628,6.019060850315784,6.714485217418286
687,0.14908075120486933,0.8968025358802905,1,0.8626,6.015548812521672,6.707774088324674
688,0.14922990652130277,0.8971754929249594,1,0.8624,6.012035481620344,6.701069667005712
689,0.1493792110676552,0.8975481074614089,1,0.8622,6.00852087145447,6.694371946756975
690,0.14952866499323117,0.8979203803006099,1,0.862,6.005004995806368,6.687680920880741
691,0.14967826844748455,0.8982923122504407,1,0.8618,6.0014878683982875,6.680996582685986
692,0.1498280215800189,0.8986639041157036,1,0.8616,5.9979695028927065,6.67431892548837
693,0.14997792454058728,0.8990351566981416,1,0.8613999999999999,5.994449912892635,6.667647942610236
694,0.1501279774790927,0.8994060707964535,1,0.8612,5.990929111941894,6.660983627380601
695,0.15027818054558814,0.8997766472063105,1,0.861,5.9874071135254106,6.654325973135146
696,0.15042853389027663,0.9001468867203715,1,0.8608,5.983883931069509,6.64767497321622
697,0.15057903766351152,0.9005167901282995,1,0.8606,5.9803595779421945,6.641030620972823
698,0.15072969201579664,0.900886358216777,1,0.8604,5.976834067453432,6.634392909760599
699,0.15088049709778636,0.9012555917695202,1,0.8602,5.973307412855434,6.627761832941837
700,0.15103145306028573,0.9016244915672964,1,0.86,5.969779627342947,6.62113738388546
701,0.15118256005425076,0.9019930583879385,1,0.8598,5.966250724053521,6.61451955596702
702,0.15133381823078842,0.9023612930063598,1,0.8596,5.962720716067792,6.607908342568686
703,0.15148522774115694,0.9027291961945692,1,0.8593999999999999,5.959189616409753,6.601303737079246
704,0.1516367887367658,0.9030967687216866,1,0.8592,5.955657438047038,6.594705732894093
705,0.15178850136917607,0.9034640113539578,1,0.859,5.952124193891183,6.588114323415223
706,0.1519403657901003,0.9038309248547689,1,0.8588,5.948589896797906,6.581529502051226
707,0.15209238215140305,0.9041975099846613,1,0.8586,5.945054559567368,6.574951262217277
708,0.1522445506051006,0.9045637675013458,1,0.8584,5.9415181949444476,6.568379597335141
709,0.15239687130336144,0.9049296981597179,1,0.8582,5.937980815619,6.561814500833147
710,0.1525493443985063,0.9052953027118722,1,0.858,5.934442434226132,6.555255966146202
711,0.15270197004300823,0.9056605819071155,1,0.8578,5.9309030633464515,6.548703986715769
712,0.15285474838949295,0.9060255364919827,1,0.8576,5.927362715506336,6.542158555989869
713,0.15300767959073883,0.9063901672102495,1,0.8573999999999999,5.923821403178191,6.535619667423069
714,0.153160763799677,0.9067544748029475,1,0.8572,5.92027913878071,6.529087314476483
715,0.15331400116939173,0.9071184600083775,1,0.857,5.916735934679125,6.522561490617756
716,0.15346739185312044,0.907482123562124,1,0.8568,5.913191803185468,6.516042189321061
717,0.1536209360042538,0.9078454661970681,1,0.8566,5.909646756558817,6.509529404067098
718,0.15377463377633596,0.9082084886434019,1,0.8564,5.906100807005558,6.503023128343082
719,0.1539284853230647,0.9085711916286414,1,0.8562,5.902553966679622,6.496523355642737
720,0.15408249079829156,0.9089335758776416,1,0.856,5.899006247682749,6.4900300794662895
721,0.1542366503560221,0.9092956421126075,1,0.8558,5.895457662064718,6.483543293320461
722,0.15439096415041584,0.9096573910531096,1,0.8556,5.891908221823612,6.4770629907184665
723,0.1545454323357866,0.910018823416096,1,0.8553999999999999,5.8883579389060445,6.4705891651800025
724,0.15470005506660256,0.9103799399159054,1,0.8552,5.884806825207413,6.464121810231243
725,0.15485483249748647,0.9107407412642814,1,0.855,5.881254892572139,6.457660919404834
726,0.1550097647832158,0.9111012281703845,1,0.8548,5.877702152793907,6.451206486239881
727,0.15516485207872283,0.9114614013408051,1,0.8546,5.874148617615899,6.4447585042819515
728,0.15532009453909487,0.9118212614795764,1,0.8544,5.8705942987310396,6.438316967083064
729,0.1554754923195744,0.9121808092881873,1,0.8542,5.867039207782226,6.431881868201679
730,0.15563104557555918,0.9125400454655954,1,0.854,5.8634833563625675,6.4254532012027
731,0.1557867544626025,0.9128989707082387,1,0.8538,5.85992675601561,6.419030959657457
732,0.15594261913641333,0.9132575857100484,1,0.8536,5.856369418235573,6.412615137143707
733,0.15609863975285623,0.9136158911624626,1,0.8533999999999999,5.852811354467588,6.40620572724563
734,0.15625481646795192,0.9139738877544363,1,0.8532,5.84925257610791,6.3998027235538135
735,0.15641114943787707,0.9143315761724562,1,0.853,5.84569309450416,6.393406119665255
736,0.1565676388189647,0.9146889571005505,1,0.8528,5.8421329209555415,6.387015909183348
737,0.15672428476770423,0.9150460312203028,1,0.8526,5.838572066713072,6.380632085717883
738,0.15688108744074156,0.9154027992108638,1,0.8524,5.835010542979806,6.374254642885035
739,0.1570380469948794,0.9157592617489625,1,0.8522,5.831448360911054,6.367883574307362
740,0.15719516358707733,0.9161154195089187,1,0.852,5.827885531614603,6.361518873613792
741,0.15735243737445195,0.916471273162655,1,0.8518,5.824322066150944,6.3551605344396265
742,0.15750986851427706,0.9168268233797079,1,0.8516,5.820757975533479,6.348808550426526
743,0.1576674571639838,0.91718207082724,1,0.8513999999999999,5.817193270728749,6.342462915222504
744,0.15782520348116086,0.9175370161700516,1,0.8512,5.8136279626566445,6.336123622481926
745,0.15798310762355453,0.9178916600705918,1,0.851,5.810062062190619,6.329790665865499
746,0.158141169749069,0.9182460031889703,1,0.8508,5.806495580157907,6.323464039040265
747,0.1582993900157664,0.9186000461829689,1,0.8506,5.80292852733973,6.317143735679597
748,0.158457768581867,0.9189537897080522,1,0.8504,5.799360914471517,6.310829749463191
749,0.15861630560574938,0.91930723441738,1,0.8502,5.795792752243107,6.3045220740770604
750,0.1587750012459506,0.9196603809618171,1,0.85,5.792224051298959,6.29822070321353
751,0.15893385566116627,0.9200132299899451,1,0.8498,5.788654822238357,6.291925630571227
752,0.1590928690102509,0.9203657821480737,1,0.8496,5.785085075615623,6.285636849855077
753,0.15925204145221775,0.9207180380802511,1,0.8493999999999999,5.78151482194032,6.279354354776304
754,0.15941137314623935,0.9210699984282755,1,0.8492,5.77794407167745,6.273078139052407
755,0.15957086425164735,0.9214216638317052,1,0.849,5.774372835247665,6.266808196407173
756,0.15973051492793292,0.9217730349278699,1,0.8488,5.770801123027461,6.260544520570657
757,0.1598903253347467,0.9221241123518815,1,0.8486,5.767228945349387,6.254287105279184
758,0.16005029563189918,0.9224748967366441,1,0.8484,5.763656312502231,6.248035944275337
759,0.1602104259793606,0.9228253887128652,1,0.8482,5.76008323473124,6.2417910313079545
760,0.16037071653726137,0.9231755889090663,1,0.848,5.756509722238292,6.235552360132124
761,0.16053116746589205,0.9235254979515926,1,0.8478,5.75293578518211,6.229319924509173
762,0.16069177892570355,0.9238751164646237,1,0.8476,5.749361433678452,6.223093718206665
763,0.1608525510773074,0.9242244450701846,1,0.8473999999999999,5.7457866778002975,6.216873734998394
764,0.1610134840814757,0.924573484388155,1,0.8472,5.7422115275780525,6.210659968664377
765,0.1611745780991415,0.92492223503628,1,0.847,5.7386359929997335,6.204452412990845
766,0.16133583329139886,0.9252706976301797,1,0.8468,5.735060084011155,6.198251061770244
767,0.16149724981950292,0.9256188727833605,1,0.8466,5.731483810516133,6.192055908801221
768,0.1616588278448703,0.9259667611072238,1,0.8464,5.727907182376655,6.185866947888623
769,0.16182056752907895,0.9263143632110762,1,0.8462,5.724330209413082,6.179684172843488
770,0.16198246903386862,0.9266616797021399,1,0.846,5.720752901404324,6.173507577483041
771,0.16214453252114083,0.9270087111855627,1,0.8458,5.717175268088036,6.167337155630686
772,0.16230675815295909,0.9273554582644266,1,0.8456,5.713597319160795,6.161172901116
773,0.162469146091549,0.9277019215397586,1,0.8453999999999999,5.710019064278285,6.15501480777473
774,0.16263169649929857,0.9280481016105397,1,0.8452,5.706440513055476,6.148862869448779
775,0.16279440953875818,0.9283939990737156,1,0.845,5.702861675066815,6.142717079986211
776,0.1629572853726409,0.9287396145242044,1,0.8448,5.699282559846395,6.136577433241234
777,0.16312032416382258,0.9290849485549078,1,0.8446,5.695703176888141,6.130443923074202
778,0.16328352607534197,0.9294300017567192,1,0.8444,5.692123535645987,6.124316543351605
779,0.1634468912704011,0.9297747747185345,1,0.8442,5.688543645534048,6.11819528794606
780,0.16361041991236508,0.9301192680272603,1,0.844,5.684963515926808,6.112080150736314
781,0.16377411216476262,0.930463482267823,1,0.8438,5.6813831561592805,6.105971125607228
782,0.16393796819128598,0.9308074180231793,1,0.8436,5.677802575527198,6.099868206449776
783,0.16410198815579122,0.931151075874324,1,0.8433999999999999,5.674221783287172,6.093771387161038
784,0.16426617222229822,0.9314944564002996,1,0.8432,5.670640788656877,6.087680661644197
785,0.1644305205549912,0.9318375601782056,1,0.843,5.66705960081521,6.0815960238085225
786,0.1645950333182184,0.9321803877832071,1,0.8428,5.663478228902473,6.07551746756938
787,0.16475971067649262,0.9325229397885442,1,0.8426,5.659896682020537,6.069444986848213
788,0.16492455279449128,0.93286521676554,1,0.8424,5.656314969233005,6.063378575572536
789,0.16508955983705648,0.9332072192836103,1,0.8422,5.652733099565391,6.05731822767594
790,0.16525473196919527,0.9335489479102723,1,0.842,5.649151082005282,6.051263937098077
791,0.16542006935607978,0.9338904032111526,1,0.8418,5.645568925502501,6.045215697784656
792,0.16558557216304745,0.934231585749997,1,0.8416,5.6419866389692785,6.039173503687436
793,0.16575124055560106,0.9345724960886781,1,0.8413999999999999,5.63840423128041,6.033137348764224
794,0.16591707469940906,0.9349131347872042,1,0.8412,5.634821711273421,6.0271072269788615
795,0.1660830747603056,0.9352535024037281,1,0.841,5.631239087748734,6.0210831323012295
796,0.1662492409042907,0.9355935994945552,1,0.8408,5.627656369469827,6.015065058707232
797,0.16641557329753057,0.9359334266141526,1,0.8406,5.624073565163393,6.009053000178794
798,0.16658207210635764,0.9362729843151563,1,0.8404,5.620490683519497,6.0030469507038555
799,0.16674873749727065,0.9366122731483804,1,0.8402,5.6169077331917485,5.99704690427637
800,0.16691556963693507,0.9369512936628257,1,0.84,5.613324722797442,5.991052854896288
801,0.16708256869218305,0.9372900464056868,1,0.8398,5.609741660917725,5.98506479656956
802,0.16724973483001362,0.9376285319223612,1,0.8396,5.6061585560977525,5.979082723308127
803,0.167417068217593,0.9379667507564566,1,0.8393999999999999,5.602575416846838,5.973106629129915
804,0.1675845690222545,0.9383047034498009,1,0.8392,5.598992251638623,5.967136508058832
805,0.167752237411499,0.938642390542447,1,0.839,5.595409068911205,5.961172354124753
806,0.1679200735529949,0.9389798125726843,1,0.8388,5.5918258770673175,5.955214161363525
807,0.1680880776145784,0.9393169700770441,1,0.8386,5.588242684474467,5.9492619238169535
808,0.16825624976425343,0.9396538635903087,1,0.8384,5.584659499465089,5.943315635532803
809,0.16842459017019232,0.9399904936455188,1,0.8382,5.581076330336695,5.937375290564782
810,0.16859309900073538,0.9403268607739819,1,0.838,5.577493185352031,5.931440882972548
811,0.16876177642439147,0.9406629655052794,1,0.8378,5.573910072739217,5.925512406821691
812,0.16893062260983807,0.9409988083672747,1,0.8376,5.570327000691901,5.919589856183734
813,0.16909963772592135,0.9413343898861204,1,0.8374,5.566743977369402,5.913673225136127
814,0.16926882194165646,0.941669710586267,1,0.8371999999999999,5.563161010896865,5.9077625077622375
815,0.16943817542622758,0.9420047709904693,1,0.837,5.5595781093654,5.901857698151349
816,0.16960769834898828,0.9423395716197946,1,0.8368,5.555995280832226,5.89595879039865
817,0.16977739087946145,0.9426741129936302,1,0.8366,5.552412533320823,5.890065778605233
818,0.16994725318733966,0.9430083956296904,1,0.8364,5.5488298748210685,5.884178656878084
819,0.17011728544248525,0.943342420044025,1,0.8362,5.545247313289386,5.8782974193300825
820,0.17028748781493042,0.9436761867510248,1,0.836,5.541664856648883,5.872422060079991
821,0.1704578604748776,0.9440096962634312,1,0.8358,5.538082512789495,5.866552573252449
822,0.17062840359269946,0.9443429490923418,1,0.8356,5.534500289568124,5.860688952977968
823,0.17079911733893913,0.9446759457472182,1,0.8354,5.53091819480878,5.85483119339293
824,0.17097000188431039,0.9450086867358938,1,0.8351999999999999,5.527336236302724,5.848979288639572
825,0.17114105739969776,0.9453411725645797,1,0.835,5.523754421808599,5.84313323286599
826,0.17131228405615678,0.9456734037378733,1,0.8348,5.520172759052574,5.837293020226129
827,0.17148368202491418,0.9460053807587641,1,0.8346,5.516591255728477,5.831458644879773
828,0.17165525147736788,0.9463371041286412,1,0.8344,5.513009919497932,5.825630100992549
829,0.17182699258508732,0.9466685743473016,1,0.8342,5.509428757990507,5.819807382735912
830,0.1719989055198137,0.9469997919129547,1,0.834,5.505847778803822,5.8139904842871415
831,0.17217099045345993,0.9473307573222312,1,0.8338,5.502266989503711,5.80817939982934
832,0.17234324755811095,0.9476614710701889,1,0.8336,5.49868639762434,5.802374123551424
833,0.1725156770060239,0.9479919336503211,1,0.8334,5.495106010668347,5.796574649648113
834,0.17268827896962824,0.948322145554561,1,0.8331999999999999,5.491525836106968,5.790780972319935
835,0.17286105362152593,0.9486521072732907,1,0.833,5.487945881380175,5.784993085773213
836,0.17303400113449166,0.9489818192953468,1,0.8328,5.484366153896801,5.7792109842200565
837,0.17320712168147293,0.9493112821080274,1,0.8326,5.48078666103468,5.773434661878368
838,0.17338041543559032,0.9496404961970988,1,0.8324,5.47720741014076,5.767664112971822
839,0.17355388257013757,0.949969462046802,1,0.8322,5.473628408531253,5.76189933172987
840,0.17372752325858185,0.9502981801398596,1,0.832,5.470049663491743,5.75614031238773
841,0.17390133767456392,0.9506266509574821,1,0.8318,5.466471182277327,5.750387049186381
842,0.17407532599189812,0.9509548749793746,1,0.8316,5.462892972112741,5.744639536372561
843,0.17424948838457283,0.9512828526837429,1,0.8314,5.459315040192478,5.738897768198756
844,0.17442382502675044,0.9516105845473002,1,0.8311999999999999,5.45573739368092,5.733161738923197
845,0.1745983360927676,0.9519380710452741,1,0.831,5.4521600397124645,5.727431442809856
846,0.1747730217571354,0.9522653126514118,1,0.8308,5.448582985391645,5.721706874128434
847,0.17494788219453955,0.9525923098379878,1,0.8306,5.445006237793257,5.715988027154363
848,0.17512291757984044,0.9529190630758089,1,0.8304,5.441429803962481,5.710274896168796
849,0.17529812808807355,0.9532455728342211,1,0.8302,5.4378536909149995,5.7045674754585995
850,0.1754735138944493,0.9535718395811166,1,0.83,5.434277905637135,5.698865759316357
851,0.1756490751743536,0.9538978637829383,1,0.8298,5.430702455085948,5.693169742040346
852,0.17582481210334772,0.9542236459046876,1,0.8296,5.427127346189378,5.687479417934552
853,0.17600072485716858,0.9545491864099296,1,0.8294,5.423552585846355,5.68179478130865
854,0.17617681361172896,0.9548744857607994,1,0.8291999999999999,5.419978180926917,5.676115826478003
855,0.17635307854311766,0.9551995444180086,1,0.829,5.416404138272335,5.670442547763654
856,0.17652951982759957,0.955524362840851,1,0.8288,5.412830464695227,5.664774939492328
857,0.17670613764161602,0.955848941487208,1,0.8286,5.409257166979673,5.659112995996412
858,0.17688293216178483,0.9561732808135561,1,0.8284,5.405684251881342,5.6534567116139645
859,0.17705990356490056,0.9564973812749715,1,0.8282,5.402111726127601,5.6478060806886985
860,0.1772370520279346,0.9568212433251364,1,0.828,5.3985395964176295,5.642161097569985
861,0.17741437772803545,0.9571448674163454,1,0.8278,5.394967869422541,5.636521756612838
862,0.1775918808425288,0.9574682539995103,1,0.8276,5.391396551785495,5.6308880521779185
863,0.17776956154891782,0.957791403524167,1,0.8274,5.387825650121808,5.62525997863152
864,0.17794742002488317,0.9581143164384807,1,0.8271999999999999,5.384255171019076,5.619637530345568
865,0.1781254564482834,0.958436993189252,1,0.827,5.380685121037278,5.614020701697616
866,0.1783036709971549,0.9587594342219219,1,0.8268,5.37711550670889,5.6084094870708325
867,0.17848206384971224,0.9590816399805784,1,0.8266,5.373546334539008,5.602803880854005
868,0.17866063518434835,0.959403610907962,1,0.8264,5.369977611005443,5.597203877441523
869,0.1788393851796345,0.9597253474454706,1,0.8262,5.366409342558846,5.591609471233387
870,0.17901831401432072,0.9600468500331658,1,0.826,5.362841535622808,5.5860206566351875
871,0.17919742186733592,0.9603681191097786,1,0.8258,5.359274196593977,5.580437428058109
872,0.1793767089177879,0.9606891551127146,1,0.8256,5.355707331842165,5.574859779918924
873,0.17955617534496374,0.9610099584780589,1,0.8254,5.352140947710455,5.569287706639985
874,0.1797358213283299,0.9613305296405832,1,0.8251999999999999,5.348575050515311,5.563721202649214
875,0.17991564704753235,0.9616508690337497,1,0.825,5.345009646546689,5.558160262380111
876,0.18009565268239683,0.9619709770897173,1,0.8248,5.341444742068134,5.552604880271735
877,0.18027583841292902,0.9622908542393473,1,0.8246,5.337880343316899,5.547055050768701
878,0.18045620441931465,0.9626105009122077,1,0.8244,5.334316456504043,5.541510768321179
879,0.18063675088191974,0.9629299175365793,1,0.8242,5.330753087814539,5.5359720273848865
880,0.18081747798129072,0.9632491045394613,1,0.824,5.327190243407384,5.530438822421085
881,0.18099838589815478,0.9635680623465759,1,0.8238,5.32362792941569,5.5249111478965665
882,0.18117947481341984,0.9638867913823737,1,0.8236,5.320066151946805,5.519388998283655
883,0.1813607449081748,0.9642052920700392,1,0.8234,5.316504917082406,5.513872368060202
884,0.18154219636368976,0.9645235648314958,1,0.8231999999999999,5.3129442308786015,5.5083612517095775
885,0.18172382936141626,0.9648416100874118,1,0.823,5.309384099366044,5.502855643720662
886,0.18190564408298723,0.9651594282572036,1,0.8228,5.305824528550021,5.49735553858785
887,0.18208764071021746,0.9654770197590428,1,0.8226,5.30226552441056,5.4918609308110335
888,0.18226981942510354,0.9657943850098605,1,0.8224,5.298707092902536,5.486371814895608
889,0.18245218040982425,0.9661115244253524,1,0.8222,5.295149239955762,5.480888185352453
890,0.18263472384674057,0.9664284384199833,1,0.822,5.291591971475094,5.475410036697941
891,0.182817449918396,0.9667451274069938,1,0.8218,5.288035293340536,5.46993736345392
892,0.18300035880751653,0.9670615917984031,1,0.8216,5.284479211407328,5.4644701601477195
893,0.18318345069701114,0.9673778320050155,1,0.8214,5.280923731506054,5.459008421312134
894,0.1833667257699717,0.9676938484364248,1,0.8211999999999999,5.2773688594427375,5.453552141485425
895,0.1835501842096733,0.9680096415010195,1,0.821,5.273814600998937,5.448101315211313
896,0.18373382619957446,0.9683252116059873,1,0.8208,5.270260961931843,5.442655937038969
897,0.1839176519233171,0.96864055915732,1,0.8206,5.266707947974381,5.437216001523016
898,0.184101661564727,0.9689556845598186,1,0.8204,5.263155564835304,5.431781503223517
899,0.18428585530781375,0.9692705882170987,1,0.8202,5.259603818199288,5.426352436705976
900,0.18447023333677123,0.9695852705315933,1,0.82,5.256052713727021,5.420928796541321
901,0.18465479583597738,0.9698997319045597,1,0.8198,5.2525022570553155,5.415510577305916
902,0.18483954298999478,0.9702139727360832,1,0.8196,5.248952453797185,5.41009777358154
903,0.18502447498357058,0.9705279934250826,1,0.8194,5.245403309541948,5.404690379955387
904,0.18520959200163675,0.9708417943693131,1,0.8191999999999999,5.241854829855321,5.399288391020065
905,0.18539489422931038,0.971155375965373,1,0.819,5.238307020279506,5.3938918013735835
906,0.18558038185189368,0.9714687386087075,1,0.8188,5.23475988633329,5.388500605619353
907,0.18576605505487429,0.9717818826936133,1,0.8186,5.231213433512136,5.3831147983661785
908,0.18595191402392544,0.9720948086132433,1,0.8184,5.22766766728827,5.3777343742282495
909,0.18613795894490612,0.9724075167596105,1,0.8182,5.224122593110778,5.372359327825143
910,0.18632419000386122,0.9727200075235942,1,0.818,5.220578216405698,5.366989653781814
911,0.1865106073870219,0.9730322812949428,1,0.8178,5.217034542576102,5.361625346728583
912,0.1866972112808055,0.9733443384622791,1,0.8176,5.2134915770021975,5.356266401301148
913,0.18688400187181592,0.9736561794131047,1,0.8174,5.209949325041409,5.350912812140559
914,0.1870709793468438,0.9739678045338047,1,0.8171999999999999,5.206407792028471,5.3455645738932285
915,0.1872581438928666,0.9742792142096515,1,0.817,5.202866983275516,5.340221681210918
916,0.1874454956970489,0.9745904088248101,1,0.8168,5.1993269040721675,5.3348841287507325
917,0.18763303494674252,0.9749013887623412,1,0.8166,5.195787559685616,5.3295519111751215
918,0.18782076182948676,0.9752121544042072,1,0.8164,5.19224895536072,5.324225023151865
919,0.18800867653300843,0.9755227061312752,1,0.8162,5.188711096320089,5.318903459354076
920,0.18819677924522235,0.9758330443233219,1,0.816,5.185173987764165,5.313587214460188
921,0.18838507015423114,0.9761431693590377,1,0.8158,5.1816376348713185,5.308276283153959
922,0.1885735494483258,0.9764530816160317,1,0.8156,5.178102042797927,5.302970660124456
923,0.18876221731598564,0.9767627814708348,1,0.8154,5.174567216678462,5.297670340066054
924,0.18895107394587854,0.9770722692989044,1,0.8151999999999999,5.1710331616255765,5.292375317678433
925,0.18914011952686108,0.9773815454746295,1,0.815,5.167499882730194,5.2870855876665726
926,0.18932935424797898,0.9776906103713334,1,0.8148,5.1639673850615795,5.281801144740737
927,0.18951877829846683,0.9779994643612788,1,0.8146,5.16043567366744,5.27652198361649
928,0.18970839186774882,0.9783081078156717,1,0.8144,5.1569047535739925,5.271248099014665
929,0.1898981951454385,0.9786165411046659,1,0.8142,5.1533746297860645,5.2659794856613775
930,0.1900881883213391,0.9789247645973667,1,0.814,5.149845307287163,5.260716138288014
931,0.1902783715854439,0.9792327786618344,1,0.8138,5.146316791039559,5.255458051631229
932,0.1904687451279361,0.9795405836650903,1,0.8136,5.14278908598438,5.2502052204329335
933,0.19065930913918935,0.9798481799731187,1,0.8134,5.139262197041678,5.244957639440295
934,0.1908500638097676,0.980155567950872,1,0.8131999999999999,5.135736129110522,5.239715303405733
935,0.1910410093304256,0.9804627479622743,1,0.813,5.132210887069071,5.234478207086911
936,0.1912321458921088,0.9807697203702255,1,0.8128,5.128686475774662,5.229246345246733
937,0.19142347368595383,0.9810764855366061,1,0.8126,5.125162900063886,5.2240197126533365
938,0.1916149929032885,0.981383043822279,1,0.8124,5.121640164752663,5.218798304080087
939,0.19180670373563205,0.9816893955870964,1,0.8122,5.1181182746363385,5.213582114305577
940,0.19199860637469535,0.9819955411899008,1,0.812,5.1145972344897395,5.208371138113615
941,0.19219070101238098,0.9823014809885311,1,0.8118,5.111077049067275,5.203165370293227
942,0.19238298784078367,0.9826072153398253,1,0.8116,5.1075577231030005,5.19796480563864
943,0.19257546705219022,0.9829127445996246,1,0.8114,5.104039261310703,5.192769438949294
944,0.1927681388390799,0.9832180691227772,1,0.8112,5.100521668383974,5.187579265029818
945,0.19296100339412445,0.9835231892631426,1,0.8109999999999999,5.097004948996292,5.18239427869004
946,0.19315406091018847,0.9838281053735947,1,0.8108,5.093489107801097,5.177214474744973
947,0.1933473115803295,0.984132817806026,1,0.8106,5.089974149431868,5.172039848014813
948,0.19354075559779824,0.9844373269113513,1,0.8104,5.0864600785021965,5.16687039332493
949,0.1937343931560387,0.9847416330395113,1,0.8102,5.082946899605869,5.161706105505872
950,0.19392822444868843,0.9850457365394767,1,0.81,5.079434617316936,5.15654697939335
951,0.19412224966957883,0.9853496377592512,1,0.8098,5.075923236189791,5.151393009828236
952,0.19431646901273503,0.985653337045876,1,0.8096,5.0724127607592475,5.146244191656562
953,0.19451088267237646,0.9859568347454333,1,0.8094,5.068903195540608,5.141100519729508
954,0.19470549084291675,0.986260131203049,1,0.8092,5.065394545029743,5.135961988903403
955,0.19490029371896414,0.9865632267628979,1,0.8089999999999999,5.061886813703162,5.130828594039714
956,0.19509529149532143,0.9868661217682058,1,0.8088,5.058380006018094,5.125700330005047
957,0.1952904843669865,0.9871688165612547,1,0.8086,5.05487412641255,5.120577191671138
958,0.19548587252915225,0.9874713114833846,1,0.8084,5.051369179305404,5.115459173914846
959,0.19568145617720678,0.9877736068749987,1,0.8082,5.047865169096466,5.1103462716181545
960,0.19587723550673383,0.9880757030755656,1,0.808,5.044362100166549,5.10523847966816
961,0.19607321071351266,0.9883776004236238,1,0.8078,5.040859976877547,5.100135792957072
962,0.19626938199351857,0.988679299256785,1,0.8076,5.037358803572502,5.095038206382202
963,0.19646574954292284,0.9889807999117373,1,0.8074,5.033858584575678,5.089945714845961
964,0.19666231355809302,0.9892821027242484,1,0.8072,5.0303593241926325,5.08485831325586
965,0.19685907423559312,0.9895832080291707,1,0.8069999999999999,5.026861026710289,5.079775996524497
966,0.1970560317721839,0.9898841161604419,1,0.8068,5.023363696396998,5.074698759569553
967,0.19725318636482284,0.9901848274510916,1,0.8066,5.019867337502621,5.069626597313792
968,0.1974505382106646,0.9904853422332427,1,0.8064,5.016371954258593,5.064559504685049
969,0.19764808750706103,0.9907856608381147,1,0.8062,5.01287755087799,5.059497476616235
970,0.19784583445156143,0.9910857835960287,1,0.806,5.009384131555604,5.054440508045318
971,0.19804377924191277,0.9913857108364088,1,0.8058,5.005891700468005,5.049388593915331
972,0.19824192207605987,0.9916854428877875,1,0.8056,5.00240026177362,5.0443417291743575
973,0.19844026315214552,0.9919849800778067,1,0.8054,4.998909819612791,5.039299908775535
974,0.19863880266851092,0.9922843227332232,1,0.8052,4.995420378107849,5.03426312767704
975,0.19883754082369548,0.9925834711799109,1,0.8049999999999999,4.99193194136318,5.029231380842092
976,0.1990364778164375,0.9928824257428637,1,0.8048,4.988444513465291,5.024204663238945
977,0.19923561384567387,0.9931811867461999,1,0.8046,4.984958098482881,5.019182969840879
978,0.1994349491105407,0.9934797545131646,1,0.8044,4.981472700466903,5.014166295626202
979,0.19963448381037324,0.9937781293661336,1,0.8042,4.977988323450639,5.009154635578239
980,0.19983421814470625,0.9940763116266158,1,0.804,4.974504971449753,5.004147984685328
981,0.2000341523132741,0.9943743016152571,1,0.8038,4.9710226484623705,4.999146337940818
982,0.20023428651601086,0.9946720996518432,1,0.8036,4.967541358469139,4.994149690343064
983,0.20043462095305087,0.9949697060553031,1,0.8034,4.964061105433284,4.989158036895415
984,0.20063515582472854,0.9952671211437119,1,0.8032,4.960581893300695,4.98417137260622
985,0.20083589133157873,0.9955643452342942,1,0.8029999999999999,4.957103725999971,4.979189692488812
986,0.20103682767433698,0.9958613786434274,1,0.8028,4.953626607442495,4.9742129915615125
987,0.20123796505393968,0.9961582216866443,1,0.8026,4.950150541522494,4.969241264847618
988,0.20143930367152418,0.9964548746786368,1,0.8024,4.946675532117109,4.9642745073754035
989,0.20164084372842916,0.9967513379332587,1,0.8022,4.94320158308645,4.959312714178109
990,0.20184258542619465,0.9970476117635281,1,0.802,4.939728698273668,4.954355880293943
991,0.20204452896656241,0.997343696481632,1,0.8018,4.93625688150501,4.949404000766069
992,0.202246674551476,0.9976395923989283,1,0.8016,4.9327861365898915,4.944457070642609
993,0.20244902238308093,0.9979352998259488,1,0.8014,4.929316467320952,4.939515084976631
994,0.20265157266372513,0.9982308190724023,1,0.8012,4.9258478774741175,4.934578038826151
995,0.20285432559595892,0.9985261504471783,1,0.8009999999999999,4.922380370808667,4.9296459272541195
996,0.20305728138253518,0.9988212942583488,1,0.8008,4.918913951067291,4.924718745328427
997,0.20326044022640974,0.9991162508131726,1,0.8006,4.915448621976156,4.91979648812189
998,0.20346380233074146,0.9994110204180966,1,0.8004,4.911984387244959,4.914879150712252
999,0.2036673678988925,0.999705603378761,1,0.8002,4.9085212505669995,4.909966728182172


==> assets/pds_coefficients_timestep.csv <==
t,phi,psi
50,3.150892496109009,0.3931475877761841
51,3.021683692932129,0.3820677101612091
52,2.8997843265533447,0.3714735805988312
53,2.784644365310669,0.3613490164279938
54,2.6759142875671387,0.3516736626625061
55,2.5731093883514404,0.3424323797225952
56,2.4755280017852783,0.33355289697647095
57,2.383199453353882,0.3250529170036316
58,2.2954864501953125,0.3168916404247284
59,2.2124693393707275,0.30908873677253723
60,2.1332883834838867,0.30156123638153076
61,2.0580596923828125,0.2943315804004669
62,1.9865995645523071,0.28738832473754883
63,1.9184293746948242,0.28070950508117676
64,1.8534436225891113,0.27426692843437195
65,1.7914495468139648,0.26805898547172546
66,1.7324111461639404,0.2620841860771179
67,1.6759287118911743,0.2563236951828003
68,1.6219402551651,0.25075432658195496
69,1.570305585861206,0.2453763484954834
70,1.5209413766860962,0.24018418788909912
71,1.4737331867218018,0.23517903685569763
72,1.4283913373947144,0.23032133281230927
73,1.3849784135818481,0.225625678896904
74,1.3434478044509888,0.2210894674062729
75,1.3034653663635254,0.21669401228427887
76,1.265193223953247,0.21243791282176971
77,1.2283188104629517,0.20830395817756653
78,1.192987084388733,0.20430485904216766
79,1.159006953239441,0.2004324048757553
80,1.1262729167938232,0.19666405022144318
81,1.0948154926300049,0.1930103302001953
82,1.064562201499939,0.1894654631614685
83,1.0354225635528564,0.18602867424488068
84,1.007307767868042,0.18267974257469177
85,0.980213463306427,0.1794254183769226
86,0.9541479349136353,0.17626692354679108
87,0.928962767124176,0.1731971800327301
88,0.9046592116355896,0.17020510137081146
89,0.8812360167503357,0.16729702055454254
90,0.8585690855979919,0.16446180641651154
91,0.8367343544960022,0.16171221435070038
92,0.8155742287635803,0.15902329981327057
93,0.7951509952545166,0.1564067155122757
94,0.7754219770431519,0.15385879576206207
95,0.7563339471817017,0.1513795256614685
96,0.7378482222557068,0.14895586669445038
97,0.719969630241394,0.14659355580806732
98,0.7026560306549072,0.14428874850273132
99,0.685894250869751,0.14204484224319458
100,0.6696708798408508,0.13985198736190796
101,0.6539050340652466,0.13770665228366852
102,0.6386643052101135,0.13561616837978363
103,0.6239105463027954,0.13358092308044434
104,0.6095575094223022,0.13158410787582397
105,0.5956604480743408,0.12963582575321198
106,0.5821700096130371,0.12773121893405914
107,0.5690894722938538,0.12587451934814453
108,0.5563746094703674,0.12405385822057724
109,0.5440322160720825,0.12227389216423035
110,0.5320737361907959,0.12053625285625458
111,0.5204179286956787,0.11883544921875
112,0.5091118216514587,0.11717021465301514
113,0.49814334511756897,0.11554287374019623
114,0.4874562621116638,0.1139504536986351
115,0.4770802855491638,0.11239013820886612
116,0.4669613540172577,0.11085908114910126
117,0.4571462571620941,0.10936302691698074
118,0.4476080536842346,0.10790199786424637
119,0.43829745054244995,0.10646434873342514
120,0.42923447489738464,0.10505564510822296
121,0.42043864727020264,0.10367847979068756
122,0.4118759334087372,0.10233168303966522
123,0.4035179316997528,0.1010063886642456
124,0.3953714072704315,0.09970641136169434
125,0.3874637484550476,0.09843531996011734
126,0.3797462582588196,0.09718981385231018
127,0.37221643328666687,0.09596453607082367
128,0.36487632989883423,0.09476245194673538
129,0.35773396492004395,0.09358488768339157
130,0.35077646374702454,0.09243261069059372
131,0.3439730107784271,0.09129705280065536
132,0.337334543466568,0.09018212556838989
133,0.3308749496936798,0.08908987045288086
134,0.32457053661346436,0.08801952004432678
135,0.3184177279472351,0.08696621656417847
136,0.31240367889404297,0.08593063056468964
137,0.3065423369407654,0.08491478860378265
138,0.3008265793323517,0.08391997218132019
139,0.29522714018821716,0.08293801546096802
140,0.2897782623767853,0.08197595179080963
141,0.28444579243659973,0.08102912455797195
142,0.2792363166809082,0.08010055124759674
143,0.27416113018989563,0.07918798178434372
144,0.2691788971424103,0.07828761637210846
145,0.264325886964798,0.07740482687950134
146,0.25959068536758423,0.07653986662626266
147,0.25494185090065,0.0756845697760582
148,0.25041308999061584,0.07484585046768188
149,0.24598334729671478,0.07402072846889496
150,0.2416442483663559,0.07320977002382278
151,0.23741324245929718,0.07241217792034149
152,0.23325446248054504,0.07162444293498993
153,0.22921252250671387,0.07085340470075607
154,0.22523944079875946,0.07009345293045044
155,0.2213602215051651,0.06934528797864914
156,0.21756215393543243,0.06860861927270889
157,0.21384374797344208,0.06788332760334015
158,0.210210919380188,0.06717196851968765
159,0.20664408802986145,0.06646846234798431
160,0.20316247642040253,0.06577745825052261
161,0.19974704086780548,0.06509602069854736
162,0.19641229510307312,0.06442802399396896
163,0.19313810765743256,0.06376735866069794
164,0.18992896378040314,0.06311627477407455
165,0.1867961883544922,0.062476735562086105
166,0.18372035026550293,0.06184697896242142
167,0.18070989847183228,0.06122570112347603
168,0.17775821685791016,0.060613274574279785
169,0.17486552894115448,0.060009799897670746
170,0.1720372587442398,0.059417545795440674
171,0.16926047205924988,0.05883178859949112
172,0.16653290390968323,0.05825350806117058
173,0.16387034952640533,0.057685475796461105
174,0.16125629842281342,0.05712615326046944
175,0.15868736803531647,0.05657251179218292
176,0.1561764031648636,0.056028131395578384
177,0.15371008217334747,0.05549069866538048
178,0.15130093693733215,0.054963693022727966
179,0.14892250299453735,0.05444005876779556
180,0.14659947156906128,0.05392549932003021
181,0.1443212777376175,0.053418152034282684
182,0.1420813351869583,0.0529179684817791
183,0.13989053666591644,0.05242481827735901
184,0.13773296773433685,0.051936861127614975
185,0.1356218457221985,0.05145666375756264
186,0.13355401158332825,0.05098471790552139
187,0.13151301443576813,0.05051586404442787
188,0.12951621413230896,0.05005449429154396
189,0.1275583654642105,0.049599673599004745
190,0.12563449144363403,0.04915149137377739
191,0.12374503910541534,0.04870806261897087
192,0.12188945710659027,0.048270341008901596
193,0.1200745552778244,0.04784068092703819
194,0.11828489601612091,0.0474141389131546
195,0.11653047800064087,0.046993717551231384
196,0.11480659991502762,0.046578530222177505
197,0.11311070621013641,0.0461689829826355
198,0.11145144701004028,0.04576508700847626
199,0.10981711745262146,0.04536538943648338
200,0.10821232944726944,0.04497089236974716
201,0.10663852095603943,0.0445827841758728
202,0.10509126633405685,0.04419846832752228
203,0.1035643219947815,0.04381752759218216
204,0.10207277536392212,0.043443188071250916
205,0.10060454905033112,0.043073758482933044
206,0.09916304051876068,0.04270834103226662
207,0.0977422222495079,0.042346514761447906
208,0.09634732455015182,0.04198944941163063
209,0.09498069435358047,0.041638463735580444
210,0.09363091737031937,0.0412895567715168
211,0.09231125563383102,0.04094642400741577
212,0.09100782126188278,0.040606070309877396
213,0.08972834795713425,0.04027096554636955
214,0.08847154676914215,0.03993937745690346
215,0.08723276108503342,0.03961104154586792
216,0.0860176756978035,0.039287269115448
217,0.0848216786980629,0.03896775096654892
218,0.08364700525999069,0.03865162283182144
219,0.08249163627624512,0.03833915293216705
220,0.08135277032852173,0.03802973031997681
221,0.08023592829704285,0.03772534802556038
222,0.07913424074649811,0.037423066794872284
223,0.07805152982473373,0.03712449222803116
224,0.07698825746774673,0.03682977333664894
225,0.0759417861700058,0.03653895854949951
226,0.07490944862365723,0.03625013679265976
227,0.07389421761035919,0.035964690148830414
228,0.07289968430995941,0.035683538764715195
229,0.07191934436559677,0.03540573641657829
230,0.07095146179199219,0.03512964025139809
231,0.06999892741441727,0.034856606274843216
232,0.06906676292419434,0.03458791598677635
233,0.06814567744731903,0.03432188183069229
234,0.0672377347946167,0.03405782952904701
235,0.0663471594452858,0.03379746153950691
236,0.06547150015830994,0.03354019299149513
237,0.0646061822772026,0.033285439014434814
238,0.06375537812709808,0.03303314372897148
239,0.06291604042053223,0.032783132046461105
240,0.062094323337078094,0.03253701329231262
241,0.06128297373652458,0.03229347988963127
242,0.06048185005784035,0.032051414251327515
243,0.05969700217247009,0.03181298077106476
244,0.05892135575413704,0.031576331704854965
245,0.058160200715065,0.031343426555395126
246,0.0574079304933548,0.03111172653734684
247,0.056667130440473557,0.030882470309734344
248,0.055938925594091415,0.03065599873661995
249,0.055223144590854645,0.03043278492987156
250,0.054515693336725235,0.030210722237825394
251,0.053817760199308395,0.029990652576088905
252,0.0531349815428257,0.029774172231554985
253,0.05245821177959442,0.02955923229455948
254,0.05179433152079582,0.029346806928515434
255,0.051137521862983704,0.029135769233107567
256,0.05049264430999756,0.028927508741617203
257,0.04985523596405983,0.02872123382985592
258,0.04922884330153465,0.028517063707113266
259,0.04861089587211609,0.028314728289842606
260,0.048002488911151886,0.028114572167396545
261,0.047404661774635315,0.02791735902428627
262,0.04681193456053734,0.0277206152677536
263,0.0462307333946228,0.02752668596804142
264,0.045656781643629074,0.02733433060348034
265,0.045092325657606125,0.027144670486450195
266,0.04453320428729057,0.026955606415867805
267,0.04398617520928383,0.026769623160362244
268,0.04344315826892853,0.026584291830658913
269,0.042910847812891006,0.026402082294225693
270,0.042384061962366104,0.026220599189400673
271,0.04186607897281647,0.02604127861559391
272,0.04135565087199211,0.025864146649837494
273,0.0408521443605423,0.025688232854008675
274,0.040354371070861816,0.025513574481010437
275,0.03986550495028496,0.025341184809803963
276,0.03938274085521698,0.02517057955265045
277,0.03890493884682655,0.02500063180923462
278,0.03843783587217331,0.02483358606696129
279,0.03797551244497299,0.024667559191584587
280,0.0375184565782547,0.024503089487552643
281,0.037068646401166916,0.024340087547898293
282,0.03662394359707832,0.024178240448236465
283,0.03618883341550827,0.0240190327167511
284,0.0357566699385643,0.023860666900873184
285,0.0353303961455822,0.02370338886976242
286,0.03491143509745598,0.023548055440187454
287,0.0344981886446476,0.02339414320886135
288,0.03409012034535408,0.023241836577653885
289,0.03368860110640526,0.023090919479727745
290,0.03329067304730415,0.0229407399892807
291,0.032898690551519394,0.022792117670178413
292,0.03251301497220993,0.02264551818370819
293,0.032130781561136246,0.02249930612742901
294,0.031756117939949036,0.02235526219010353
295,0.03138524293899536,0.02221207320690155
296,0.031019918620586395,0.022070689126849174
297,0.030658286064863205,0.021929830312728882
298,0.030302084982395172,0.02179045043885708
299,0.029951700940728188,0.02165268175303936
300,0.029604386538267136,0.021515874192118645
301,0.029263217002153397,0.021380528807640076
302,0.028925010934472084,0.0212458074092865
303,0.028592808172106743,0.021112840622663498
304,0.028264353051781654,0.02098109945654869
305,0.02793959528207779,0.020849982276558876
306,0.027620218694210052,0.020720425993204117
307,0.02730529196560383,0.02059209905564785
308,0.026992663741111755,0.020464487373828888
309,0.0266868993639946,0.0203387513756752
310,0.02638167142868042,0.020212780684232712
311,0.026083189994096756,0.020088961347937584
312,0.025787262246012688,0.01996597647666931
313,0.02549709938466549,0.01984451152384281
314,0.02520698495209217,0.019722651690244675
315,0.024923354387283325,0.019602898508310318
316,0.024644112214446068,0.01948471926152706
317,0.024366436526179314,0.01936647668480873
318,0.024093465879559517,0.019249694421887398
319,0.02382357232272625,0.01913372240960598
320,0.023557890206575394,0.019019292667508125
321,0.023294812068343163,0.01890525035560131
322,0.02303547039628029,0.018792320042848587
323,0.022779054939746857,0.018680181354284286
324,0.02252628281712532,0.01856938749551773
325,0.0222763754427433,0.018459130078554153
326,0.022030020132660866,0.018349947407841682
327,0.021786082535982132,0.018241379410028458
328,0.021547464653849602,0.018134890124201775
329,0.021308988332748413,0.018027834594249725
330,0.021074295043945312,0.017921991646289825
331,0.020843688398599625,0.017817502841353416
332,0.0206142645329237,0.01771337352693081
333,0.02038920298218727,0.01761050522327423
334,0.020166337490081787,0.017508210614323616
335,0.01994704268872738,0.017407095059752464
336,0.01972987875342369,0.01730676367878914
337,0.01951516792178154,0.017206912860274315
338,0.01930220238864422,0.017107462510466576
339,0.019094381481409073,0.017009930685162544
340,0.018886875361204147,0.016912389546632767
341,0.01868273690342903,0.016815783455967903
342,0.018481913954019547,0.016720309853553772
343,0.018282363191246986,0.01662505231797695
344,0.018085742369294167,0.016530990600585938
345,0.017891356721520424,0.016437381505966187
346,0.017699167132377625,0.016344429925084114
347,0.017509816214442253,0.01625244691967964
348,0.017322614789009094,0.016161317005753517
349,0.017138175666332245,0.016070926561951637
350,0.01695551909506321,0.015981031581759453
351,0.016775257885456085,0.01589212752878666
352,0.016596730798482895,0.015803508460521698
353,0.016420243307948112,0.015715524554252625
354,0.01624668948352337,0.01562860608100891
355,0.016074497252702713,0.015542206354439259
356,0.015904884785413742,0.015456531196832657
357,0.015736905857920647,0.015371324494481087
358,0.015571443364024162,0.015287019312381744
359,0.015407275408506393,0.015203211456537247
360,0.015245581045746803,0.015120113268494606
361,0.015085437335073948,0.015037466771900654
362,0.014927711337804794,0.014955702237784863
363,0.014771797694265842,0.014874713495373726
364,0.014617087319493294,0.014793834649026394
365,0.014465306885540485,0.014714124612510204
366,0.014314409345388412,0.014634552411735058
367,0.014164953492581844,0.014555580914020538
368,0.014018070884048939,0.01447745319455862
369,0.013872592709958553,0.014399736188352108
370,0.013729074038565159,0.014322738163173199
371,0.013587755151093006,0.014246754348278046
372,0.013447239063680172,0.014170721173286438
373,0.013308071531355381,0.01409510150551796
374,0.013171054422855377,0.014020317234098911
375,0.013035888783633709,0.013946392573416233
376,0.01290228683501482,0.013872841373085976
377,0.01276916079223156,0.013799256645143032
378,0.012639173306524754,0.013727076351642609
379,0.012510158121585846,0.01365529652684927
380,0.012382118962705135,0.013583599589765072
381,0.012255304493010044,0.01351228915154934
382,0.012130998075008392,0.013442077673971653
383,0.012007104232907295,0.01337196584790945
384,0.011885681189596653,0.013302791863679886
385,0.011764907278120518,0.01323370635509491
386,0.011645538732409477,0.013165128417313099
387,0.011527816765010357,0.01309735793620348
388,0.011411468498408794,0.013029944151639938
389,0.0112959835678339,0.012962744571268559
390,0.011182593181729317,0.012896477244794369
391,0.01106979139149189,0.012830427847802639
392,0.010958556085824966,0.012764866463840008
393,0.010848628357052803,0.012699801474809647
394,0.010739748366177082,0.012635082006454468
395,0.01063262764364481,0.012571276165544987
396,0.010525576770305634,0.012507106177508831
397,0.010420971550047398,0.012444127351045609
398,0.010316893458366394,0.012381201609969139
399,0.010214044712483883,0.012318895198404789
400,0.010112645104527473,0.012257064692676067
401,0.010011749342083931,0.012195286341011524
402,0.00991296861320734,0.012134538032114506
403,0.00981467217206955,0.012073970399796963
404,0.009717544540762901,0.012013736180961132
405,0.009621343575417995,0.011953822337090969
406,0.009526513516902924,0.011894510127604008
407,0.009432586841285229,0.011835645884275436
408,0.009339559823274612,0.011776969768106937
409,0.009247642941772938,0.011718744412064552
410,0.009156606160104275,0.011660834774374962
411,0.009067308157682419,0.011603916063904762
412,0.00897800363600254,0.01154662761837244
413,0.008890194818377495,0.011490058153867722
414,0.008803442120552063,0.011433932930231094
415,0.008717306889593601,0.011378094553947449
416,0.00863241869956255,0.011322710663080215
417,0.008548345416784286,0.011267626658082008
418,0.008465282618999481,0.011212971992790699
419,0.008382811211049557,0.011158598586916924
420,0.008301337249577045,0.011104539036750793
421,0.008221052587032318,0.011051042005419731
422,0.008141333237290382,0.010997696779668331
423,0.008062582463026047,0.010944894514977932
424,0.007984890602529049,0.010892467573285103
425,0.007907742634415627,0.010840185917913914
426,0.007831535302102566,0.010788324289023876
427,0.007756158243864775,0.010736929252743721
428,0.007681603543460369,0.010685764253139496
429,0.00760776549577713,0.010634876787662506
430,0.0075348312966525555,0.01058451272547245
431,0.007462502922862768,0.010534245520830154
432,0.007391158491373062,0.010484453290700912
433,0.00732040498405695,0.010434864088892937
434,0.007250618189573288,0.010385858826339245
435,0.0071815019473433495,0.010337010025978088
436,0.007112863939255476,0.010288291610777378
437,0.007045449689030647,0.01024024747312069
438,0.006978405173867941,0.010192367248237133
439,0.00691200839355588,0.010144645348191261
440,0.006846433971077204,0.010097314603626728
441,0.00678158737719059,0.010050317272543907
442,0.006717545446008444,0.010003809817135334
443,0.006653852295130491,0.00995725393295288
444,0.006591224577277899,0.009911292232573032
445,0.0065290238708257675,0.00986544694751501
446,0.0064674243330955505,0.00981995277106762
447,0.0064065102487802505,0.009774678386747837
448,0.006346272304654121,0.009729718789458275
449,0.006286619696766138,0.009685007855296135
450,0.006227718200534582,0.009640776552259922
451,0.006169130560010672,0.009596491232514381
452,0.006111453287303448,0.009552717208862305
453,0.00605433713644743,0.009509185329079628
454,0.0059978594072163105,0.009466057643294334
455,0.005941763520240784,0.009422940202057362
456,0.005886296276003122,0.009380131028592587
457,0.005831452086567879,0.009337623603641987
458,0.0057772258296608925,0.009295514784753323
459,0.005723610520362854,0.009253614582121372
460,0.005670270882546902,0.009211746975779533
461,0.005617779213935137,0.009170380420982838
462,0.005565636791288853,0.009129201993346214
463,0.005514165386557579,0.009088299237191677
464,0.005463277455419302,0.009047689847648144
465,0.005412727128714323,0.009007176384329796
466,0.005362670868635178,0.008966977708041668
467,0.005313185974955559,0.00892698671668768
468,0.005264420062303543,0.008887417614459991
469,0.005215742625296116,0.008847741410136223
470,0.005167929921299219,0.008808706887066364
471,0.005120433401316404,0.00876967515796423
472,0.005073402542620897,0.008730863220989704
473,0.005026759579777718,0.008692207746207714
474,0.004980952944606543,0.00865418091416359
475,0.004935222677886486,0.008615963160991669
476,0.0048899417743086815,0.008577961474657059
477,0.004845479968935251,0.008540503680706024
478,0.004801161587238312,0.00850308034569025
479,0.004757501184940338,0.008465985767543316
480,0.0047141266986727715,0.008428975008428097
481,0.004671180155128241,0.008392173796892166
482,0.004628659226000309,0.00835566595196724
483,0.004586631897836924,0.008319352753460407
484,0.004545020870864391,0.008283248171210289
485,0.0045037525705993176,0.008247287943959236
486,0.004462965298444033,0.008211679756641388
487,0.004422582685947418,0.008176200091838837
488,0.004382461309432983,0.00814079586416483
489,0.004342949483543634,0.008105792105197906
490,0.004303692374378443,0.008070940151810646
491,0.004265034105628729,0.008036407642066479
492,0.00422648573294282,0.00800181645900011
493,0.004188392776995897,0.007967496290802956
494,0.004150747787207365,0.00793351512402296
495,0.00411354610696435,0.007899720221757889
496,0.004076315090060234,0.007865740917623043
497,0.0040397923439741135,0.007832282222807407
498,0.004003568552434444,0.007799030747264624
499,0.0039678411558270454,0.007766030263155699
500,0.003932143095880747,0.007732902653515339
501,0.003897002199664712,0.007700166665017605
502,0.0038622799329459667,0.007667759899049997
503,0.0038277129642665386,0.0076352814212441444
504,0.003793495474383235,0.007602998521178961
505,0.003759751794859767,0.007571104448288679
506,0.0037262216210365295,0.007539205253124237
507,0.003693030448630452,0.007507494185119867
508,0.0036601757165044546,0.007475974038243294
509,0.003627654630690813,0.007444713730365038
510,0.003595400834456086,0.007413508836179972
511,0.003563475329428911,0.007382493000477552
512,0.0035318743903189898,0.007351663429290056
513,0.0035005330573767424,0.00732102245092392
514,0.0034694503992795944,0.007290439680218697
515,0.003438868559896946,0.00726023456081748
516,0.0034084159415215254,0.0072300187312066555
517,0.0033784564584493637,0.00720024760812521
518,0.0033483838196843863,0.007170144468545914
519,0.003318857867270708,0.007140482310205698
520,0.0032896343618631363,0.007111000828444958
521,0.003260652767494321,0.007081702351570129
522,0.0032319689635187387,0.007052521221339703
523,0.0032034050673246384,0.007023327983915806
524,0.0031751934438943863,0.006994379684329033
525,0.00314744608476758,0.006965863984078169
526,0.00311969849281013,0.006937146186828613
527,0.0030923516023904085,0.006908733863383532
528,0.0030652866698801517,0.00688049616292119
529,0.003038389841094613,0.006852372083812952
530,0.003011660184711218,0.006824234500527382
531,0.0029853195883333683,0.00679640332236886
532,0.0029592530336230993,0.00676874490454793
533,0.002933402080088854,0.006741257384419441
534,0.0029076547361910343,0.006713693495839834
535,0.0028824503533542156,0.0066866218112409115
536,0.002857073675841093,0.006659215781837702
537,0.0028322869911789894,0.006632418371737003
538,0.0028075447771698236,0.006605485454201698
539,0.0027831150218844414,0.0065787858329713345
540,0.002758888527750969,0.006552194245159626
541,0.002734863432124257,0.006525767035782337
542,0.002711037639528513,0.006499387323856354
543,0.002687463304027915,0.006473179906606674
544,0.0026641373988240957,0.006447140593081713
545,0.0026410575956106186,0.006421324796974659
546,0.0026180667337030172,0.006395432166755199
547,0.0025954225566238165,0.00636983523145318
548,0.0025728645268827677,0.006344215478748083
549,0.0025506471283733845,0.006318940781056881
550,0.0025285144802182913,0.006293592043220997
551,0.0025066672824323177,0.006268470548093319
552,0.0024849025066941977,0.006243324372917414
553,0.0024635191075503826,0.006218585651367903
554,0.0024421655107289553,0.006193706300109625
555,0.0024210899136960506,0.0061690546572208405
556,0.002400141442194581,0.006144440732896328
557,0.0023794660810381174,0.006120103411376476
558,0.002358964877203107,0.006095815449953079
559,0.0023385377135127783,0.006071500945836306
560,0.0023184274323284626,0.006047474220395088
561,0.0022984861861914396,0.006023596506565809
562,0.002278711646795273,0.00599976722151041
563,0.002259056316688657,0.00597597099840641
564,0.0022396135609596968,0.005952335894107819
565,0.002220381749793887,0.00592891126871109
566,0.0022013115230947733,0.005905533209443092
567,0.0021823090501129627,0.005882126744836569
568,0.0021636057645082474,0.0058590020053088665
569,0.0021450601052492857,0.0058360230177640915
570,0.002126625506207347,0.005813029129058123
571,0.002108392771333456,0.005790193099528551
572,0.0020903132390230894,0.0057674492709338665
573,0.0020724318455904722,0.005744911264628172
574,0.002054567215964198,0.005722230765968561
575,0.0020370774436742067,0.005699958652257919
576,0.0020196023397147655,0.005677590146660805
577,0.0020022757817059755,0.005655362270772457
578,0.0019851403776556253,0.005633243825286627
579,0.0019681500270962715,0.00561121478676796
580,0.001951435231603682,0.005589512642472982
581,0.001934688538312912,0.0055676051415503025
582,0.001918085035867989,0.005545791704207659
583,0.0019017943413928151,0.005524316802620888
584,0.0018855142407119274,0.005502790678292513
585,0.001869373256340623,0.0054813106544315815
586,0.0018534965347498655,0.005460106767714024
587,0.0018376713851466775,0.005438868422061205
588,0.0018219819758087397,0.005417764186859131
589,0.0018064676551148295,0.005396765656769276
590,0.001791004091501236,0.005375733133405447
591,0.0017758370377123356,0.0053550368174910545
592,0.0017605957109481096,0.0053341626189649105
593,0.0017456479836255312,0.005313580390065908
594,0.0017307475209236145,0.005292963236570358
595,0.0017159751150757074,0.005272432696074247
596,0.001701490138657391,0.005252277944236994
597,0.00168693030718714,0.005231861025094986
598,0.0016726149478927255,0.005211714189499617
599,0.0016583442920818925,0.005191531032323837
600,0.001644275151193142,0.005171598866581917
601,0.0016302492003887892,0.005151588004082441
602,0.0016163833206519485,0.005131723824888468
603,0.001602637697942555,0.005111945327371359
604,0.0015890109352767467,0.005092292092740536
605,0.0015755018685013056,0.005072683095932007
606,0.001562110148370266,0.005053158849477768
607,0.0015487970085814595,0.005033658351749182
608,0.0015357504598796368,0.005014527123421431
609,0.0015226289397105575,0.004995131399482489
610,0.0015096970601007342,0.004975943826138973
611,0.0014968771720305085,0.004956839140504599
612,0.001484206528402865,0.004937917925417423
613,0.0014715722063556314,0.004918916150927544
614,0.0014590485952794552,0.004899999126791954
615,0.0014467075234279037,0.00488128699362278
616,0.0014344012597575784,0.0048625716008245945
617,0.0014222393510863185,0.004843962378799915
618,0.0014101838460192084,0.004825435113161802
619,0.00139816221781075,0.00480686454102397
620,0.0013863175408914685,0.004788536578416824
621,0.0013745772885158658,0.004770254250615835
622,0.001362869399599731,0.004751927684992552
623,0.0013513347366824746,0.0047338055446743965
624,0.0013399019371718168,0.0047158002853393555
625,0.0013285002205520868,0.00469771446660161
626,0.0013171994360163808,0.004679710604250431
627,0.0013060667552053928,0.004661906976252794
628,0.0012949991505593061,0.004644160624593496
629,0.0012839608825743198,0.004626333247870207
630,0.0012731223832815886,0.004608769901096821
631,0.0012622954091057181,0.004591132514178753
632,0.0012515982380136847,0.004573669284582138
633,0.001240946352481842,0.004556159023195505
634,0.0012304553529247642,0.004538848530501127
635,0.0012200081255286932,0.004521524999290705
636,0.0012096541468054056,0.004504312761127949
637,0.0011993928346782923,0.004487145692110062
638,0.0011891903122887015,0.004469994455575943
639,0.0011790954740718007,0.00445295125246048
640,0.0011691070394590497,0.004436050076037645
641,0.0011591759975999594,0.0044191316701471806
642,0.0011493341298773885,0.004402289167046547
643,0.0011395803885534406,0.004385523963719606
644,0.0011299302568659186,0.0043688989244401455
645,0.0011203200556337833,0.004352225922048092
646,0.0011107804020866752,0.004335599485784769
647,0.0011013891780748963,0.004319169092923403
648,0.0010920206550508738,0.004302726127207279
649,0.0010827368823811412,0.004286326002329588
650,0.0010735067771747708,0.004269943106919527
651,0.001064420910552144,0.004253755323588848
652,0.0010553718311712146,0.004237581975758076
653,0.0010464201914146543,0.004221484996378422
654,0.0010374895064160228,0.004205339588224888
655,0.0010287001496180892,0.00418939208611846
656,0.0010199310490861535,0.0041734264232218266
657,0.001011256710626185,0.004157536663115025
658,0.001002647215500474,0.0041416906751692295
659,0.0009941158350557089,0.004125918727368116
660,0.0009856774704530835,0.004110281355679035
661,0.0009772725170478225,0.004094596020877361
662,0.0009689449216239154,0.004078984726220369
663,0.0009607080719433725,0.004063507076352835
664,0.0009525181376375258,0.004048013128340244
665,0.0009443893795832992,0.004032561089843512
666,0.0009363779681734741,0.004017274361103773
667,0.000928369932807982,0.004001936875283718
668,0.0009204641100950539,0.003986705094575882
669,0.0009126171935349703,0.003971515689045191
670,0.0009048149804584682,0.0039563365280628204
671,0.0008971127681434155,0.003941320814192295
672,0.0008894409984350204,0.003926258068531752
673,0.000881840125657618,0.003911266103386879
674,0.000874323770403862,0.0038963782135397196
675,0.0008668637019582093,0.0038815587759017944
676,0.0008594326791353524,0.003866692306473851
677,0.0008521248819306493,0.0038520197849720716
678,0.000844818539917469,0.003837267402559519
679,0.0008375804172828794,0.003822612576186657
680,0.0008304233197122812,0.0038080334197729826
681,0.0008233201806433499,0.003793494077399373
682,0.0008162706508301198,0.0037789957132190466
683,0.0008092743810266256,0.0037645655684173107
684,0.0008023309637792408,0.0037501484621316195
685,0.0007954658940434456,0.003735833102837205
686,0.0007886398234404624,0.003721526823937893
687,0.0007819040911272168,0.003707379102706909
688,0.0007751936791464686,0.00369318388402462
689,0.0007685215095989406,0.003678998677060008
690,0.0007619251846335828,0.0036649133544415236
691,0.0007553917239420116,0.00365092558786273
692,0.0007489077397622168,0.003636950394138694
693,0.0007424484356306493,0.0036229549441486597
694,0.0007360877352766693,0.0036091203801333904
695,0.000729750725440681,0.0035952881444245577
696,0.0007234742515720427,0.0035815020091831684
697,0.000717233691830188,0.0035677249543368816
698,0.0007110648439265788,0.003554046154022217
699,0.000704943377058953,0.0035404323134571314
700,0.000698868534527719,0.0035268317442387342
701,0.0006928285001777112,0.0035132404882460833
702,0.0006868583732284606,0.003499748418107629
703,0.0006809340557083488,0.00348631851375103
704,0.0006750434986315668,0.00347287324257195
705,0.0006692098104394972,0.003459496656432748
706,0.0006634443416260183,0.003446218790486455
707,0.0006577000604011118,0.003432942321524024
708,0.0006520230672322214,0.0034197410568594933
709,0.000646366854198277,0.0034065169747918844
710,0.0006407544133253396,0.003393331775441766
711,0.0006352192722260952,0.003380297217518091
712,0.0006297045038081706,0.003367217956110835
713,0.00062424351926893,0.0033542064484208822
714,0.0006188471452333033,0.0033412917982786894
715,0.0006134369759820402,0.003328287275508046
716,0.0006081242463551462,0.003315448295325041
717,0.0006028417265042663,0.0033026174642145634
718,0.0005976111278869212,0.0032898529898375273
719,0.0005924102733843029,0.0032771180849522352
720,0.0005872501060366631,0.0032643985468894243
721,0.0005821301019750535,0.0032517157960683107
722,0.0005770606221631169,0.003239100333303213
723,0.000572020304389298,0.0032265139743685722
724,0.0005670617683790624,0.0032140626572072506
725,0.000562089029699564,0.003201496321707964
726,0.0005571868969127536,0.0031890585087239742
727,0.000552323239389807,0.0031766786705702543
728,0.0005474872305057943,0.003164283698424697
729,0.0005426997668109834,0.003151955548673868
730,0.0005379496142268181,0.003139663254842162
731,0.0005332473083399236,0.00312745850533247
732,0.0005285718361847103,0.003115239553153515
733,0.0005239331512711942,0.003103056689724326
734,0.0005193411489017308,0.003090939251706004
735,0.0005147853516973555,0.0030788781587034464
736,0.0005102558061480522,0.0030668035615235567
737,0.0005057720118202269,0.0030547946225851774
738,0.0005013237823732197,0.0030428420286625624
739,0.0004969205474480987,0.003030934603884816
740,0.0004925228422507644,0.003018972696736455
741,0.0004881992354057729,0.003007166786119342
742,0.0004838808672502637,0.0029953266493976116
743,0.00047963554970920086,0.002983622020110488
744,0.0004753758548758924,0.002971801906824112
745,0.0004711982619483024,0.00296016875654459
746,0.0004670347843784839,0.0029485297854989767
747,0.0004628952010534704,0.002936876378953457
748,0.00045879813842475414,0.002925288397818804
749,0.0004547340504359454,0.002913735806941986
750,0.0004507024132180959,0.002902237232774496
751,0.0004467125399969518,0.0028907847590744495
752,0.00044273625826463103,0.0028793071396648884
753,0.00043880112934857607,0.0028678944800049067
754,0.0004349159717094153,0.0028565952088683844
755,0.00043104399810545146,0.002845252165570855
756,0.00042721230420283973,0.0028339738491922617
757,0.0004234027583152056,0.0028227008879184723
758,0.0004196327063255012,0.002811509883031249
759,0.00041588451131246984,0.002800306072458625
760,0.0004121754609514028,0.0027891662903130054
761,0.00040849659126251936,0.002778060967102647
762,0.0004048563714604825,0.002767037833109498
763,0.0004012282588519156,0.002755971858277917
764,0.0003976384177803993,0.002744969679042697
765,0.0003940693277399987,0.00273397215642035
766,0.0003905464836861938,0.0027230859268456697
767,0.0003870353102684021,0.0027121570892632008
768,0.00038356147706508636,0.002701292047277093
769,0.0003801159909926355,0.0026904609985649586
770,0.0003767072921618819,0.002679710276424885
771,0.0003733181511051953,0.002668947447091341
772,0.00036994856782257557,0.002658188808709383
773,0.0003666149568744004,0.002647493267431855
774,0.0003633089654613286,0.0026368489488959312
775,0.00036003836430609226,0.002626251894980669
776,0.0003567702660802752,0.002615598263218999
777,0.00035356983426027,0.0026051283348351717
778,0.00035035546170547605,0.0025945582892745733
779,0.00034719193354249,0.0025840953458100557
780,0.000344054598826915,0.0025736656971275806
781,0.0003409274504519999,0.0025632104370743036
782,0.000337842182489112,0.0025528643745929003
783,0.0003347588935866952,0.002542445668950677
784,0.00033173279371112585,0.0025321803987026215
785,0.00032870846916921437,0.002521858550608158
786,0.00032571726478636265,0.0025116160977631807
787,0.0003227471315767616,0.002501375274732709
788,0.00031980202766135335,0.0024911686778068542
789,0.0003168968833051622,0.0024810549803078175
790,0.00031400093575939536,0.002470929641276598
791,0.0003111293772235513,0.00246082223020494
792,0.0003082819457631558,0.002450747648254037
793,0.000305462337564677,0.002440721495077014
794,0.00030266272369772196,0.0024307279381901026
795,0.0002998832205776125,0.0024207383394241333
796,0.00029714187257923186,0.0024108404759317636
797,0.0002944054431281984,0.0024009011685848236
798,0.00029170323978178203,0.002391053596511483
799,0.0002890167525038123,0.0023811955470591784
800,0.00028636030037887394,0.002371399197727442
801,0.000283719360595569,0.0023616065736860037
802,0.00028111159917898476,0.0023519047535955906
803,0.0002785154792945832,0.0023421768564730883
804,0.0002759380149655044,0.00233246642164886
805,0.00027338971267454326,0.002322819549590349
806,0.00027085276087746024,0.0023131740745157003
807,0.0002683514903765172,0.0023036061320453882
808,0.0002658613957464695,0.0022940265480428934
809,0.00026339959003962576,0.002284509362652898
810,0.0002609521325211972,0.0022750080097466707
811,0.0002585258334875107,0.002265525283291936
812,0.0002561272995080799,0.0022561056539416313
813,0.0002537360414862633,0.00224667158909142
814,0.00025137554621323943,0.0022373006213456392
815,0.00024902893346734345,0.0022279329132288694
816,0.00024670601123943925,0.002218612702563405
817,0.0002443999401293695,0.0022093220613896847
818,0.0002421173412585631,0.0022000654134899378
819,0.00023985137522686273,0.002190826227888465
820,0.0002376051852479577,0.0021816189400851727
821,0.00023537549714092165,0.00217244285158813
822,0.00023316846636589617,0.002163299825042486
823,0.00023097450321074575,0.002154159126803279
824,0.00022880933829583228,0.002145095495507121
825,0.00022665374854113907,0.0021360323298722506
826,0.00022452024859376252,0.002127002226188779
827,0.0002223993360530585,0.0021179746836423874
828,0.0002203096664743498,0.002109038643538952
829,0.00021822607959620655,0.002100087935104966
830,0.0002161609590984881,0.0020911560859531164
831,0.00021411722991615534,0.0020822708029299974
832,0.00021209169062785804,0.00207341811619699
833,0.00021008112526033074,0.0020645936019718647
834,0.00020808549015782773,0.0020557749085128307
835,0.00020611665968317538,0.002047031419351697
836,0.000204156429390423,0.0020382748916745186
837,0.00020221082377247512,0.0020295479334890842
838,0.0002002856635954231,0.0020208556670695543
839,0.0001983777474379167,0.0020121948327869177
840,0.00019648991292342544,0.0020035800989717245
841,0.0001946132251759991,0.0019949786365032196
842,0.00019275351951364428,0.0019863981287926435
843,0.00019090771093033254,0.0019778339192271233
844,0.00018908435595221817,0.0019693311769515276
845,0.00018726896087173373,0.0019608261063694954
846,0.00018547284707892686,0.001952356076799333
847,0.00018369306053500623,0.0019439177121967077
848,0.00018192669085692614,0.0019354959949851036
849,0.0001801792241167277,0.001927131786942482
850,0.00017844766261987388,0.0019187876023352146
851,0.00017672091780696064,0.0019104152452200651
852,0.00017501824186183512,0.001902119256556034
853,0.00017332841525785625,0.001893850276246667
854,0.00017165140889119357,0.0018855870002880692
855,0.00016999250510707498,0.0018773697083815932
856,0.00016834890993777663,0.0018691837321966887
857,0.0001667178003117442,0.0018610248807817698
858,0.00016509646957274526,0.001852857181802392
859,0.0001634953950997442,0.001844750135205686
860,0.00016190657333936542,0.0018366596195846796
861,0.00016032987332437187,0.0018285955302417278
862,0.00015877041732892394,0.0018205669475719333
863,0.00015721774252597243,0.001812525326386094
864,0.00015568469825666398,0.0018045444739982486
865,0.00015416595852002501,0.001796604716219008
866,0.00015265891852322966,0.0017886708956211805
867,0.00015116852591745555,0.0017807836411520839
868,0.00014968706818763167,0.0017728973180055618
869,0.00014821956574451178,0.001765051856637001
870,0.00014676334103569388,0.001757212681695819
871,0.00014531845226883888,0.0017493899213150144
872,0.00014389454736374319,0.00174164236523211
873,0.00014247924264054745,0.001733905985020101
874,0.00014107250899542123,0.0017261614557355642
875,0.00013968392158858478,0.0017184767639264464
876,0.00013830374518875033,0.001710793818347156
877,0.00013693669461645186,0.001703151036053896
878,0.00013558509817812592,0.0016955446917563677
879,0.00013423929340206087,0.0016879246104508638
880,0.00013291109644342214,0.0016803649486973882
881,0.00013159328955225646,0.0016728308983147144
882,0.0001302811288041994,0.001665273797698319
883,0.00012899318244308233,0.0016578215872868896
884,0.0001277061237487942,0.0016503258375450969
885,0.00012643377704080194,0.0016428850358352065
886,0.00012517377035692334,0.001635465887375176
887,0.00012392367352731526,0.0016280625713989139
888,0.00012269018043298274,0.00162071967497468
889,0.00012145974324084818,0.0016133572207763791
890,0.00012024572788504884,0.001606046105735004
891,0.00011904131679330021,0.001598750939592719
892,0.00011784648086177185,0.0015914712566882372
893,0.00011666335922200233,0.0015842318534851074
894,0.00011549179907888174,0.0015770136378705502
895,0.00011432957398938015,0.0015698112547397614
896,0.00011317877942929044,0.00156264821998775
897,0.00011203932808712125,0.001555507187731564
898,0.00011090898624388501,0.0015483821043744683
899,0.00010978771024383605,0.001541272853501141
900,0.00010867961827898398,0.0015342170372605324
901,0.00010757833661045879,0.0015271540032699704
902,0.0001064900861820206,0.0015201366040855646
903,0.00010541058145463467,0.0015131344553083181
904,0.00010434185969643295,0.00150617107283324
905,0.00010328173084417358,0.0014992152573540807
906,0.00010223022400168702,0.0014922756236046553
907,0.00010119123908225447,0.0014853808097541332
908,0.00010015868610935286,0.0014784949598833919
909,9.913850226439536e-05,0.0014716461300849915
910,9.812464122660458e-05,0.0014647989301010966
911,9.712296741781756e-05,0.0014579963171854615
912,9.612751455279067e-05,0.001451202668249607
913,9.51440742937848e-05,0.0014444462722167373
914,9.416870307177305e-05,0.001437705592252314
915,9.320321260020137e-05,0.0014309949474409223
916,9.224374662153423e-05,0.001424293383024633
917,9.129788668360561e-05,0.0014176437398418784
918,9.035786933964118e-05,0.0014109947951510549
919,8.942655404098332e-05,0.0014043692499399185
920,8.850386802805588e-05,0.0013977738562971354
921,8.758971671340987e-05,0.0013911939458921552
922,8.668776717968285e-05,0.001384666538797319
923,8.578774577472359e-05,0.001378110726363957
924,8.490160689689219e-05,0.0013716290704905987
925,8.402191451750696e-05,0.0013651482295244932
926,8.314860315294936e-05,0.0013586756540462375
927,8.228619844885543e-05,0.001352248014882207
928,8.143008017214015e-05,0.0013458358589559793
929,8.05837771622464e-05,0.0013394539710134268
930,7.97427783254534e-05,0.0013330730143934488
931,7.891235873103142e-05,0.0013267372269183397
932,7.808888767613098e-05,0.001320423441939056
933,7.727058982709423e-05,0.0013141036033630371
934,7.646350422874093e-05,0.0013078361516818404
935,7.56632216507569e-05,0.001301583950407803
936,7.487139373552054e-05,0.0012953690020367503
937,7.408540841424838e-05,0.0012891553342342377
938,7.330691732931882e-05,0.0012829643674194813
939,7.253752846736461e-05,0.001276811002753675
940,7.177299994509667e-05,0.0012706647394225001
941,7.10183012415655e-05,0.00126455700956285
942,7.026753883110359e-05,0.0012584426440298557
943,6.952728290343657e-05,0.001252380316145718
944,6.879416469018906e-05,0.0012463473249226809
945,6.8064866354689e-05,0.0012403011787682772
946,6.734342605341226e-05,0.0012342848349362612
947,6.663058593403548e-05,0.001228306326083839
948,6.592385761905462e-05,0.0012223493540659547
949,6.522321200463921e-05,0.001216401462443173
950,6.453016976593062e-05,0.0012104836059734225
951,6.384389416780323e-05,0.0012045884504914284
952,6.316511280601844e-05,0.0011987296165898442
953,6.248908175621182e-05,0.0011928505264222622
954,6.182277138577774e-05,0.0011870235903188586
955,6.116301665315405e-05,0.0011812193552032113
956,6.050898809917271e-05,0.0011754364240914583
957,5.986064934404567e-05,0.0011696628062054515
958,5.921795673202723e-05,0.0011639042058959603
959,5.858463191543706e-05,0.0011581983417272568
960,5.795535253128037e-05,0.0011524982983246446
961,5.733156649512239e-05,0.0011468080338090658
962,5.671548206009902e-05,0.0011411550221964717
963,5.610477819573134e-05,0.001135517144575715
964,5.5499480367871e-05,0.001129900454543531
965,5.4900217946851626e-05,0.0011243006447330117
966,5.430769670056179e-05,0.0011187309864908457
967,5.372039231588133e-05,0.0011131763458251953
968,5.313900692272e-05,0.0011076499940827489
969,5.256207805359736e-05,0.0011021260870620608
970,5.199378210818395e-05,0.0010966541012749076
971,5.142703957972117e-05,0.0010911658173426986
972,5.0869530241470784e-05,0.0010857318993657827
973,5.03162773384247e-05,0.0010803054319694638
974,4.976729542249814e-05,0.0010748868808150291
975,4.922459993395023e-05,0.0010695037199184299
976,4.868811811320484e-05,0.0010641452390700579
977,4.815712964045815e-05,0.0010588092263787985
978,4.762889875564724e-05,0.0010534661123529077
979,4.7108096623560414e-05,0.0010481729405000806
980,4.659200567402877e-05,0.0010428900131955743
981,4.608122617355548e-05,0.0010376294376328588
982,4.5575066906167194e-05,0.0010323839960619807
983,4.507416088017635e-05,0.0010271664941683412
984,4.4579737732419744e-05,0.0010219807736575603
985,4.4087882997700945e-05,0.0010167885338887572
986,4.360242746770382e-05,0.0010116330813616514
987,4.3120762711623684e-05,0.0010064904345199466
988,4.264350718585774e-05,0.0010013580322265625
989,4.2173141991952434e-05,0.0009962706826627254
990,4.170583633822389e-05,0.0009911833330988884
991,4.124406768823974e-05,0.0009861307917162776
992,4.078654819750227e-05,0.0009810884948819876
993,4.033385994262062e-05,0.000976068782620132
994,3.988656681030989e-05,0.0009710786398500204
995,3.94416056224145e-05,0.0009660865762270987
996,3.900316369254142e-05,0.0009611342684365809
997,3.856819967040792e-05,0.0009561896440573037
998,3.8137874071253464e-05,0.0009512673714198172

